ReFT: Reasoning with Reinforced Fine-Tuning

One way to enhance the reasoning capability of Large Language Models (LLMs) is to conduct Supervised Fine-Tuning (SFT) using Chain-of-Thought (CoT) annotations. This approach does not show sufficiently strong generalization ability, however, because the training only relies on the given CoT data. In math problem-solving, for example, there is usually only one annotated reasoning path for each question in the training data. Intuitively, it would be better for the algorithm to learn from multiple annotated reasoning paths given a question. To address this issue, we propose a simple yet effective approach called Reinforced Fine-Tuning (ReFT) to enhance the generalizability of learning LLMs for reasoning, with math problem-solving as an example. ReFT first warmups the model with SFT, and then employs on-line reinforcement learning, specifically the PPO algorithm in this paper, to further fine-tune the model, where an abundance of reasoning paths are automatically sampled given the question and the rewards are naturally derived from the ground-truth answers. Extensive experiments on GSM8K, MathQA, and SVAMP datasets show that ReFT significantly outperforms SFT, and the performance can be potentially further boosted by combining inference-time strategies such as majority voting and re-ranking. Note that ReFT obtains the improvement by learning from the same training questions as SFT, without relying on extra or augmented training questions. This indicates a superior generalization ability for ReFT.

==> actual_reward.txt <==
0 0.578125
10 0.6906250119209291
20 0.578125
30 0.7468750476837158
40 0.6343749761581421
50 0.6031250357627869
60 0.515625
70 0.8312500715255737
80 0.7187500596046448
90 0.6593750119209291
100 0.5468749403953552
110 0.5375000238418579
120 0.5031250119209291
130 0.49687495827674866
140 0.440625011920929
150 0.5406249761581421
160 0.543749988079071
170 0.5187500119209291
180 0.4531249701976776
190 0.512499988079071
200 0.4968749880790711
210 0.40312498807907104
220 0.45937496423721313
230 0.3656250238418579
240 0.36562499403953547
250 0.6625000238418579
260 0.4656249880790711
270 0.4812499880790711
280 0.4375
290 0.5562499761581421
300 0.3343750238418579
310 0.4781250059604645
320 0.4812499880790711
330 0.6281250119209291
340 0.53125
350 0.4812499880790711
360 0.456250011920929
370 0.3906250298023224
380 0.3718750178813935
390 0.4781249761581421
400 0.44999995827674866
410 0.6000000238418579
420 0.5062500238418579
430 0.5249999761581421
440 0.5406249761581421
450 0.471875011920929
460 0.5687499642372131
470 0.4812499880790711
480 0.3531250059604645
490 0.5562500357627869
500 0.6468750238418579
510 0.7718750238418579
520 0.5625000596046448
530 0.6875
540 0.5999999642372131
550 0.41874998807907104
560 0.359375
570 0.471875011920929
580 0.47499999403953547
590 0.590624988079071
600 0.625
610 0.59375
620 0.59375
630 0.6875
640 0.378125011920929
650 0.5343750119209291
660 0.47499999403953547
670 0.5812500119209291
680 0.6468750238418579
690 0.5656249523162842
700 0.4375000298023224
710 0.6250000596046448
720 0.6281250119209291
730 0.6875
740 0.5375000238418579
750 0.45937499403953547
760 0.543749988079071
770 0.5937500596046448
780 0.6281250119209291
790 0.5406249761581421
800 0.5187499523162842
810 0.6281250119209291
820 0.7124999761581421
830 0.6312499642372131
840 0.6499999761581421
850 0.5968750715255737
860 0.5968750119209291
870 0.5750000476837158
880 0.5375000238418579
890 0.5062499642372131
900 0.5406249761581421
910 0.5437500476837158
920 0.543749988079071
930 0.5718749761581421
940 0.590624988079071
950 0.6031250357627869
960 0.512499988079071
970 0.5906250476837158
980 0.65625
990 0.5187499523162842
1000 0.5906250476837158
1010 0.5687500238418579
1020 0.6249999403953552
1030 0.4625000059604645
1040 0.6000000238418579
1050 0.715624988079071
1060 0.5687500238418579
1070 0.621874988079071
1080 0.6593750119209291
1090 0.5968750119209291
1100 0.5687499642372131
1110 0.653124988079071
1120 0.6562500596046448
1130 0.7750000357627869
1140 0.543749988079071
1150 0.8031250238418579
1160 0.6343749761581421
1170 0.6843750476837158
1180 0.543749988079071
1190 0.6281250119209291
1200 0.65625
1210 0.5343750119209291
1220 0.7406250238418579
1230 0.5750000476837158
1240 0.6593750715255737
1250 0.5687500238418579
1260 0.6499999761581421
1270 0.6781250238418579
1280 0.6000000238418579
1290 0.65625
1300 0.7406250238418579
1310 0.684374988079071
1320 0.7156249284744263
1330 0.65625
1340 0.7406249642372131
1350 0.5750000476837158
1360 0.6312500238418579
1370 0.6500000357627869
1380 0.7406250238418579
1390 0.65625
1400 0.512499988079071
1410 0.625
1420 0.6812500357627869
1430 0.6031250357627869
1440 0.6875
1450 0.7406250834465027
1460 0.6843750476837158
1470 0.715624988079071
1480 0.6625000238418579
1490 0.6281250119209291
1500 0.6250000596046448
1510 0.6593750119209291
1520 0.7718750238418579
1530 0.6593750119209291
1540 0.8000000119209291
1550 0.5999999642372131
1560 0.7093750238418579
1570 0.5999999642372131
1580 0.796875
1590 0.7718750834465027
1600 0.6312500238418579
1610 0.65625
1620 0.5750000476837158
1630 0.7406250238418579
1640 0.5406249761581421
1650 0.8031249642372131
1660 0.7187500000000001
1670 0.6625000238418579
1680 0.6906250715255737
1690 0.8000000119209291
1700 0.684374988079071
1710 0.528124988079071
1720 0.5750000476837158
1730 0.7125000357627869
1740 0.6875000596046448
1750 0.6875
1760 0.7125000357627869
1770 0.6875
1780 0.6031249761581421
1790 0.6625000238418579
1800 0.7718750834465027
1810 0.8000000119209291
1820 0.606249988079071
1830 0.684374988079071
1840 0.7718750238418579
1850 0.625
1860 0.684374988079071
1870 0.7187499403953552
1880 0.7187500000000001
1890 0.7125000357627869
1900 0.65625
1910 0.6031249761581421
1920 0.8031250238418579
1930 0.8031250238418579
1940 0.8000000119209291
1950 0.7468750476837158
1960 0.6906250119209291
1970 0.6312500238418579
1980 0.7718750238418579
1990 0.6187500953674316
2000 0.7687499523162842
2010 0.7156250476837158
2020 0.6875
2030 0.6281249523162842
2040 0.7468751072883606
2050 0.515625
2060 0.6593750119209291
2070 0.7468750476837158
2080 0.6875000596046448
2090 0.715624988079071
2100 0.6593750119209291
2110 0.5124999284744263
2120 0.6312500238418579
2130 0.7156250476837158
2140 0.6312499642372131
2150 0.8000000119209291
2160 0.6906249523162842
2170 0.715624988079071
2180 0.6312499642372131
2190 0.6781250238418579
2200 0.7750000357627869
2210 0.7187500596046448
2220 0.7187500000000001
2230 0.6593750119209291
2240 0.7437499761581421
2250 0.7187500000000001
2260 0.6593749523162842
2270 0.6312500238418579
2280 0.684374988079071
2290 0.8250000476837158
2300 0.8031250238418579
2310 0.8312500119209291
2320 0.7156250476837158
2330 0.746874988079071
2340 0.6906250119209291
2350 0.7718750238418579
2360 0.8000000119209291
2370 0.887499988079071
2380 0.7968750596046448
2390 0.7124999761581421
2400 0.7187500596046448
2410 0.7187500000000001
2420 0.7718750238418579
2430 0.7750000357627869
2440 0.8000000119209291
2450 0.8031250238418579
2460 0.6906250119209291
2470 0.859375
2480 0.8312500715255737
2490 0.684374988079071
2500 0.6312500238418579
2510 0.6031250357627869
2520 0.6875
2530 0.8312500119209291
2540 0.8281250596046448
2550 0.7187500000000001
2560 0.7437499761581421
2570 0.6906250119209291
2580 0.746874988079071
2590 0.684374988079071
2600 0.515625
2610 0.606249988079071
2620 0.8000000119209291
2630 0.715624988079071
2640 0.7406250238418579
2650 0.7687500119209291
2660 0.7749999761581421
2670 0.746874988079071
2680 0.8031250238418579
2690 0.6875000596046448
2700 0.8031250238418579
2710 0.6875
2720 0.6312500238418579
2730 0.7406250238418579
2740 0.7187500596046448
2750 0.6343750357627869
2760 0.6874999403953552
2770 0.8312500119209291
2780 0.7187500000000001
2790 0.715624988079071
2800 0.7187500000000001
2810 0.715624988079071
2820 0.8312500715255737
2830 0.7375000119209291
2840 0.8031250238418579
2850 0.8031250834465027
2860 0.6843750476837158
2870 0.7718749642372131
2880 0.8000000715255737
2890 0.7750000357627869
2900 0.7687500119209291
2910 0.6000000238418579
2920 0.6593750119209291
2930 0.7156250476837158
2940 0.828125
2950 0.796875
2960 0.6906250715255737
2970 0.746874988079071
2980 0.7187500000000001
2990 0.8312500119209291
3000 0.7468750476837158
3010 0.7125000357627869
3020 0.887499988079071
3030 0.7468750476837158
3040 0.8000000119209291
3050 0.8312500119209291
3060 0.8875000476837158
3070 0.7437500357627869
3080 0.7156250476837158
3090 0.8593750596046448
3100 0.6906250119209291
3110 0.8031250238418579
3120 0.6593750715255737
3130 0.6906250119209291
3140 0.7749999761581421
3150 0.7437499761581421
3160 0.8875000476837158
3170 0.6875000596046448
3180 0.8312500119209291
3190 0.6312500238418579
3200 0.8312500119209291
3210 0.7718750238418579
3220 0.7062500119209291
3230 0.6875000596046448
3240 0.746874988079071
3250 0.65625
3260 0.7468750476837158
3270 0.6906250119209291
3280 0.6906249523162842
3290 0.6875
3300 0.8875000476837158
3310 0.512499988079071
3320 0.7750000357627869
3330 0.7124999761581421
3340 0.8312500715255737
3350 0.8281250596046448
3360 0.8312500715255737
3370 0.7437500357627869
3380 0.8843750357627869
3390 0.8312500119209291
3400 0.8312500119209291
3410 0.7437499761581421
3420 0.6906250119209291
3430 0.8000000119209291
3440 0.7156250476837158
3450 0.6593749523162842
3460 0.746874988079071
3470 0.8531250357627869
3480 0.7187500000000001
3490 0.8031250238418579
3500 0.8000000119209291
3510 0.7718750238418579
3520 0.7406250238418579
3530 0.887499988079071
3540 0.887499988079071
3550 0.7468750476837158
3560 0.7187500596046448
3570 0.8312500119209291
3580 0.9156250357627868
3590 0.7750000357627869
3600 0.7187499403953552
3610 0.8000000119209291
3620 0.6906250119209291
3630 0.6906250119209291
3640 0.9156250357627868
3650 0.7468750476837158
3660 0.7437500357627869
3670 0.7750000357627869
3680 0.8031250238418579
3690 0.8000000119209291
3700 0.859375
3710 0.828125
3720 0.7750000357627869
3730 0.7749999761581421
3740 0.7156250476837158
3750 0.7468750476837158
3760 0.8593750596046448
3770 0.8312500119209291
3780 0.8031250238418579
3790 0.8312500715255737
3800 0.7687500715255737
3810 0.746874988079071
3820 0.7750000357627869
3830 0.7187500000000001
3840 0.7750000357627869
3850 0.8031250238418579
3860 0.6593750119209291
3870 0.7750000357627869
3880 0.6625000238418579
3890 0.8843750357627869
3900 0.6343749761581421
3910 0.606249988079071
3920 0.7187500000000001
3930 0.8843750357627869
3940 0.8031250238418579
3950 0.8031250238418579
3960 0.9156250357627868
3970 0.8031250238418579
3980 0.7406249642372131
3990 0.7750000357627869
4000 0.887499988079071
4010 0.8875000476837158
4020 0.606249988079071
4030 0.859375
4040 0.859375
4050 0.7750000357627869
4060 0.6625000238418579
4070 0.8031249642372131
4080 0.746874988079071
4090 0.856249988079071
4100 0.912500023841858
4110 0.6281250119209291
4120 0.8000000119209291
4130 0.7406249642372131
4140 0.6906250119209291
4150 0.7187500000000001
4160 0.887499988079071
4170 0.7718750238418579
4180 0.7156250476837158
4190 0.6625000238418579
4200 0.7468751072883606
4210 0.7718750238418579
4220 0.7749999761581421
4230 0.746874988079071
4240 0.859375
4250 0.828125
4260 0.824999988079071
4270 0.7749999761581421
4280 0.8312500119209291
4290 0.7468750476837158
4300 0.746874988079071
4310 0.7406250238418579
4320 0.7468750476837158
4330 0.859375
4340 0.8031249642372131
4350 0.8312500715255737
4360 0.715624988079071
4370 0.8031250238418579
4380 0.7687499523162842
4390 0.8312500119209291
4400 0.7406250238418579
4410 0.606249988079071
4420 0.7718750238418579
4430 0.5500000119209291
4440 0.9156250357627868
4450 0.7406249642372131
4460 0.7437500357627869
4470 0.8593750596046448
4480 0.7687500119209291
4490 0.7687500119209291
4500 0.8312500119209291
4510 0.7468750476837158
4520 0.7718750238418579
4530 0.8562500476837158
4540 0.8031250238418579
4550 0.796875
4560 0.6875000596046448
4570 0.746874988079071
4580 0.7718750238418579
4590 0.746874988079071
4600 0.793749988079071
4610 0.8031250238418579
4620 0.7718750834465027
4630 0.7437500357627869
4640 0.7437500357627869
4650 0.7750000357627869
4660 0.6875
4670 0.943750023841858
4680 0.828125
4690 0.65625
4700 0.8031250834465027
4710 0.8593750596046448
4720 0.8312500119209291
4730 0.746874988079071
4740 0.7749999761581421
4750 0.7437500357627869
4760 0.6906250119209291
4770 0.7468750476837158
4780 0.7406249642372131
4790 0.7187500596046448
4800 0.7187500000000001
4810 0.8031250238418579
4820 0.8281250596046448
4830 0.7937500476837158
4840 0.7437500357627869
4850 0.7750000357627869
4860 0.859375
4870 0.7437499761581421
4880 0.746874988079071
4890 0.7468750476837158
4900 0.887499988079071
4910 0.8593750596046448
4920 0.746874988079071
4930 0.8312500119209291
4940 0.6906250119209291
4950 0.6343750357627869
4960 0.7749999761581421
4970 0.8875000476837158
4980 0.8031249642372131
4990 0.8031250238418579
5000 0.8031250238418579
5010 0.6875000596046448
5020 0.7749999761581421
5030 0.887499988079071
5040 0.6343749761581421
5050 0.8312500119209291
5060 0.6031249761581421
5070 0.828125
5080 0.9718750119209291
5090 0.7468749284744263
5100 0.7749999761581421
5110 0.8312500119209291
5120 0.915624976158142
5130 0.7718750238418579
5140 0.7750000357627869
5150 0.943750023841858
5160 0.6875
5170 0.7750000357627869
5180 0.943750023841858
5190 0.746874988079071
5200 0.8312500715255737
5210 0.8031250238418579
5220 0.6875
5230 0.8593750596046448
5240 0.6625000238418579
5250 0.8312500119209291
5260 0.7406250238418579
5270 0.8031250238418579
5280 0.8312500119209291
5290 0.8312500715255737
5300 0.887499988079071
5310 0.7406250238418579
5320 0.8312500119209291
5330 0.8312500715255737
5340 0.8562500476837158
5350 0.7750000357627869
5360 0.8312500119209291
5370 0.8031250238418579
5380 0.7468750476837158
5390 0.8281250596046448
5400 0.859375
5410 0.59375
5420 0.7750000357627869
5430 0.7187500596046448
5440 0.859375
5450 0.859375
5460 0.6593750119209291
5470 0.859375
5480 0.828125
5490 0.8000000119209291
5500 0.9093750119209291
5510 0.7468749284744263
5520 0.7750000357627869
5530 0.7718750238418579
5540 0.9156250357627868
5550 0.7750000357627869
5560 0.8312499523162842
5570 0.8312500119209291
5580 0.9718750119209291
5590 0.7750000357627869
5600 0.8875000476837158
5610 0.7718750238418579
5620 0.859375
5630 0.9156250357627868
5640 0.8031250238418579
5650 0.8312499523162842
5660 0.746874988079071
5670 0.8281250596046448
5680 0.7406250238418579
5690 0.8593750596046448
5700 0.7750000357627869
5710 0.9156250357627868
5720 0.8031250238418579
5730 0.7718750238418579
5740 0.8562500476837158
5750 0.7468750476837158
5760 0.7437500357627869
5770 0.8031250238418579
5780 0.6906250119209291
5790 0.8281250596046448
5800 0.8031250834465027
5810 0.8031250238418579
5820 0.7718749642372131
5830 0.8531250357627869
5840 0.8031250238418579
5850 0.912500023841858
5860 0.7750000357627869
5870 0.8312500119209291
5880 0.887499988079071
5890 0.887499988079071
5900 0.6312500238418579
5910 0.7187500000000001
5920 0.8593750596046448
5930 0.943750023841858
5940 0.9718750119209291
5950 0.8312500119209291
5960 0.7718750238418579
5970 0.8031249642372131
5980 0.859375
5990 0.8000000119209291
6000 0.8312500119209291
6010 0.887499988079071
6020 0.8312500715255737
6030 0.856249988079071
6040 0.915624976158142
6050 0.7406250238418579
6060 0.8031250238418579
6070 0.8031250238418579
6080 0.8875000476837158
6090 0.7750000357627869
6100 0.912500023841858
6110 0.8031250238418579
6120 0.8312500119209291
6130 0.8593750596046448
6140 0.8312500119209291
6150 0.8875000476837158
6160 0.8593750596046448
6170 0.8000000119209291
6180 0.8031250238418579
6190 0.8562500476837158
6200 0.7406250238418579
6210 0.7437500953674315
6220 0.9406250119209291
6230 0.8031250238418579
6240 0.7750000357627869
6250 0.8031250238418579
6260 0.6593750119209291
6270 0.8875000476837158
6280 0.859375
6290 0.824999988079071
6300 0.746874988079071
6310 0.859375
6320 0.9156250357627868
6330 0.8000000119209291
6340 0.8031250238418579
6350 0.856249988079071
6360 0.8031250238418579
6370 0.859375
6380 0.828125
6390 0.7468750476837158
6400 0.9156250357627868
6410 0.9156250357627868
6420 0.7750000357627869
6430 0.859375
6440 0.859375
6450 0.7656250596046448
6460 0.828125
6470 0.9156250357627868
6480 0.7750000357627869
6490 0.856249988079071
6500 0.7437500357627869
6510 0.9718750119209291
6520 0.8250000476837158
6530 0.856249988079071
6540 0.7750000357627869
6550 0.9718750119209291
6560 0.912500023841858
6570 0.8312500119209291
6580 0.746874988079071
6590 0.859375
6600 0.6312500238418579
6610 0.859375
6620 0.8312500119209291
6630 0.8312500119209291
6640 0.8312500119209291
6650 0.8031250238418579
6660 0.856249988079071
6670 0.7749999761581421
6680 0.6593749523162842
6690 0.859375
6700 0.8031250238418579
6710 0.828125
6720 0.8875000476837158
6730 0.8312500119209291
6740 0.8281250596046448
6750 0.8000000119209291
6760 0.9156250357627868
6770 0.859375
6780 0.943750023841858
6790 0.887499988079071
6800 0.7750000357627869
6810 0.9156250357627868
6820 0.8000000119209291
6830 0.8312500119209291
6840 0.8312500119209291
6850 0.828125
6860 0.915624976158142
6870 0.8031250238418579
6880 0.746874988079071
6890 0.8250000476837158
6900 0.8875000476837158
6910 0.7750000357627869
6920 0.7718750238418579
6930 0.6812500357627869
6940 0.8031250238418579
6950 0.7718750238418579
6960 0.9156250357627868
6970 0.7749999761581421
6980 0.859375
6990 0.8593750596046448
7000 0.859375
7010 0.7468750476837158
7020 0.8031250238418579
7030 0.8875000476837158
7040 0.7468750476837158
7050 0.6031249761581421
7060 0.8031250238418579
7070 0.9156250357627868
7080 0.828125
7090 0.8000000119209291
7100 0.8031250238418579
7110 0.8312500119209291
7120 0.9718750119209291
7130 0.859375
7140 0.9156250357627868
7150 0.828125
7160 0.8593750596046448
7170 0.8218750357627869
7180 0.715624988079071
7190 0.8875000476837158
7200 0.7750000357627869
7210 0.8312500119209291
7220 0.8562500476837158
7230 0.859375
7240 0.8031250238418579
7250 0.8312500119209291
7260 0.9375
7270 0.7999999523162842
7280 0.8000000119209291
7290 0.8875000476837158
7300 0.856249988079071
7310 0.8312500119209291
7320 0.8312500715255737
7330 0.7437500357627869
7340 0.7437499761581421
7350 0.9406250119209291
7360 0.859375
7370 0.859375
7380 0.9406250119209291
7390 0.8312500119209291
7400 0.859375
7410 0.8593750596046448
7420 0.8312500715255737
7430 0.8000000119209291
7440 0.8000000119209291
7450 0.828125
7460 0.8593750596046448
7470 0.8875000476837158
7480 0.7437500357627869
7490 0.6906250119209291
7500 0.859375
7510 0.8000000119209291
7520 0.8843750357627869
7530 0.8875000476837158
7540 0.7437499761581421
7550 0.8031250238418579
7560 0.7468750476837158
7570 0.8593750596046448
7580 0.943750023841858
7590 0.8312500119209291
7600 0.8031250238418579
7610 0.9156250357627868
7620 0.796875
7630 0.7750000357627869
7640 0.8843749761581421
7650 0.8875000476837158
7660 0.7750000357627869
7670 0.8593750596046448
7680 0.6343750357627869
7690 0.7750000357627869
7700 0.9156250357627868
7710 0.8312500119209291
7720 0.8593750596046448
7730 0.8031250238418579
7740 0.8593750596046448
7750 0.7718750834465027
7760 0.859375
7770 0.7125000357627869
7780 0.859375
7790 0.6343749761581421
7800 0.8031250238418579
7810 0.8312500119209291
7820 0.7749999761581421
7830 0.8312499523162842
7840 0.856249988079071
7850 0.859375
7860 0.8593750596046448
7870 0.8031250238418579
7880 0.887499988079071
7890 0.7750000357627869
7900 0.8593750596046448
7910 0.8875000476837158
7920 0.915624976158142
7930 0.8312500119209291
7940 0.7750000357627869
7950 0.887499988079071
7960 0.8593750596046448
7970 0.828125
7980 0.8875000476837158
7990 0.6906250119209291
8000 0.7750000357627869
8010 0.7750000357627869
8020 0.859375
8030 0.943750023841858
8040 0.7187500596046448
8050 0.8875000476837158
8060 0.8312500715255737
8070 0.7718750238418579
8080 0.7187500596046448
8090 0.8000000119209291
8100 0.8000000119209291
8110 0.7468750476837158
8120 0.7187500000000001
8130 0.8875000476837158
8140 0.7187500000000001
8150 0.9156250357627868
8160 0.8312500119209291
8170 0.9156250357627868
8180 0.7156250476837158
8190 0.887499988079071
8200 0.746874988079071
8210 0.9156250357627868
8220 0.8031249642372131
8230 0.915624976158142
8240 0.887499988079071
8250 0.7437500357627869
8260 0.8031250238418579
8270 0.7750000357627869
8280 0.8812500238418579
8290 0.8875000476837158
8300 0.943750023841858
8310 0.8031250238418579
8320 0.9718750119209291
8330 0.8312500119209291
8340 0.859375
8350 0.943750023841858
8360 0.943750023841858
8370 0.8031250238418579
8380 0.8031250238418579
8390 0.746874988079071
8400 0.7406250238418579
8410 0.746874988079071
8420 0.7718750834465027
8430 0.8312500119209291
8440 0.7437500357627869
8450 0.7437500357627869
8460 0.8031250238418579
8470 0.7718750238418579
8480 0.887499988079071
8490 0.8031249642372131
8500 0.8031250238418579
8510 0.9156250357627868
8520 0.9156250357627868
8530 0.943750023841858
8540 0.8593750596046448
8550 0.859375
8560 0.6906250715255737
8570 0.6593750119209291
8580 0.859375
8590 0.7750000357627869
8600 0.8312499523162842
8610 0.8281250596046448
8620 0.9156250357627868
8630 0.8312500119209291
8640 0.8875000476837158
8650 0.887499988079071
8660 0.9156250357627868
8670 0.7437500357627869
8680 0.9156250357627868
8690 0.8031250238418579
8700 0.8593750596046448
8710 0.915624976158142
8720 0.8562500476837158
8730 0.7187500000000001
8740 0.8843750357627869
8750 0.856249988079071
8760 0.8312500119209291
8770 0.8562500476837158
8780 0.8312500715255737
8790 0.9156250357627868
8800 0.7468750476837158
8810 0.943750023841858
8820 0.915624976158142
8830 0.8875000476837158
8840 0.8312500119209291
8850 0.8312500119209291
8860 0.912500023841858
8870 0.915624976158142
8880 0.8000000119209291
8890 0.8031250238418579
8900 0.8031250238418579
8910 0.8312500119209291
8920 0.8031250238418579
8930 0.8000000119209291
8940 0.8843750357627869
8950 0.7718750238418579
8960 0.8031250238418579
8970 0.8281250596046448
8980 0.8031249642372131
8990 0.8843750357627869
9000 0.9156250357627868
9010 0.9718750119209291
9020 0.8593750596046448
9030 0.7187500000000001
9040 0.859375
9050 0.912500023841858
9060 0.8875000476837158
9070 0.8875000476837158
9080 0.8593750596046448
9090 0.7687500119209291
9100 0.8000000715255737
9110 0.8875000476837158
9120 0.8593750596046448
9130 0.8312500119209291
9140 0.6906250119209291
9150 0.8312500119209291
9160 0.8312500119209291
9170 0.8031250238418579
9180 0.8875000476837158
9190 0.859375
9200 0.7687500715255737
9210 0.9156250357627868
9220 0.887499988079071
9230 0.9687500000000001
9240 0.9156250357627868
9250 0.8312500715255737
9260 0.8000000119209291
9270 0.8000000715255737
9280 0.8312500715255737
9290 0.859375
9300 0.8281250596046448
9310 0.8593750596046448
9320 0.8875000476837158
9330 0.8875000476837158
9340 0.887499988079071
9350 0.7437500357627869
9360 0.9718750119209291
9370 0.8312500119209291
9380 0.887499988079071
9390 0.8000000119209291
9400 0.943750023841858
9410 0.8875000476837158
9420 0.7156250476837158
9430 0.8312500119209291
9440 0.8875000476837158
9450 0.943750023841858
9460 0.887499988079071
9470 0.8312500119209291
9480 0.8312500119209291
9490 0.8281250596046448
9500 0.859375
9510 0.7187500000000001
9520 0.7437500357627869
9530 0.859375
9540 0.915624976158142
9550 0.8031250238418579
9560 0.859375
9570 0.7749999761581421
9580 0.8000000119209291
9590 0.8875000476837158
9600 0.8312500119209291
9610 0.746874988079071
9620 0.8593750596046448
9630 0.8312500119209291
9640 0.8031250238418579
9650 0.8031250238418579
9660 0.8875000476837158
9670 0.8312500119209291
9680 0.8875000476837158
9690 0.8312500715255737
9700 0.943750023841858
9710 0.859375
9720 0.8312500715255737
9730 0.8593750596046448
9740 0.8875000476837158
9750 0.7749999761581421
9760 0.8312500119209291
9770 0.8875000476837158
9780 0.8312500119209291
9790 0.8312500715255737
9800 0.887499988079071
9810 0.943750023841858
9820 0.9718750119209291
9830 0.8593750596046448
9840 0.8312500119209291
9850 0.7749999761581421
9860 0.8000000119209291
9870 0.828125
9880 0.8312500119209291
9890 0.859375
9900 0.9718750119209291
9910 0.7750000357627869
9920 0.8593750596046448
9930 0.8031250834465027
9940 0.859375
9950 0.746874988079071
9960 0.8593750596046448
9970 0.9093750119209291
9980 0.8875000476837158
9990 0.887499988079071
10000 0.8875000476837158
10010 0.8031249642372131
10020 0.8312500119209291
10030 0.943750023841858
10040 0.746874988079071
10050 0.8531249761581421
10060 0.7718749642372131
10070 0.8031250238418579
10080 0.7750000357627869
10090 0.9718750119209291
10100 0.8312500119209291
10110 0.8031250834465027
10120 0.7750000357627869
10130 0.9156250357627868
10140 0.859375
10150 0.8031250834465027
10160 0.8843750357627869
10170 0.8031250238418579
10180 0.887499988079071
10190 0.7437500357627869
10200 0.8875000476837158
10210 0.887499988079071
10220 0.6593750119209291
10230 0.943750023841858
10240 0.887499988079071
10250 0.859375
10260 0.8593750596046448
10270 0.8031250238418579
10280 0.912500023841858
10290 0.943750023841858
10300 0.887499988079071
10310 0.8312500119209291
10320 0.859375
10330 0.8312500119209291
10340 0.859375
10350 0.887499988079071
10360 0.8593750596046448
10370 0.859375
10380 0.887499988079071
10390 0.8312499523162842
10400 0.8031250238418579
10410 0.8562500476837158
10420 0.859375
10430 0.8593750596046448
10440 0.6906250119209291
10450 0.9156250357627868
10460 0.8562500476837158
10470 0.887499988079071
10480 0.7468750476837158
10490 0.8000000119209291
10500 0.8312500119209291
10510 0.7749999761581421
10520 0.8312500715255737
10530 0.9406250119209291
10540 0.8593750596046448
10550 0.859375
10560 0.859375
10570 0.8312500119209291
10580 0.859375
10590 0.8031250238418579
10600 0.7187500000000001
10610 0.8875000476837158
10620 0.915624976158142
10630 0.859375
10640 0.887499988079071
10650 0.8031250238418579
10660 0.8312500119209291
10670 0.7750000357627869
10680 0.943750023841858
10690 0.8031250238418579
10700 0.8875000476837158
10710 0.8000000119209291
10720 0.9156250357627868
10730 0.887499988079071
10740 0.6000000238418579
10750 0.887499988079071
10760 0.7749999761581421
10770 0.8031249642372131
10780 0.887499988079071
10790 0.859375
10800 0.8312500119209291
10810 0.887499988079071
10820 0.7749999761581421
10830 0.8593750596046448
10840 0.8562500476837158
10850 0.8312500119209291
10860 0.7718750238418579
10870 0.9156250357627868
10880 0.9156250357627868
10890 0.8000000119209291
10900 0.8562500476837158
10910 0.8281250596046448
10920 0.7750000357627869
10930 0.887499988079071
10940 0.7187500000000001
10950 0.8312500119209291
10960 0.859375
10970 0.8593750596046448
10980 0.859375
10990 0.8312500119209291
11000 0.9156250357627868
11010 0.8875000476837158
11020 0.8312500119209291
11030 0.8875000476837158
11040 0.859375
11050 0.8031249642372131
11060 0.7406250238418579
11070 0.859375
11080 0.912500023841858
11090 0.915624976158142
11100 0.9718750119209291
11110 0.8312500119209291
11120 0.8312500715255737
11130 0.9156250357627868
11140 0.943750023841858
11150 0.9156250357627868
11160 0.856249988079071
11170 0.9156250357627868
11180 0.912500023841858
11190 0.9156250357627868
11200 0.9406250119209291
11210 0.6906250119209291
11220 0.943750023841858
11230 0.7468750476837158
11240 0.746874988079071
11250 0.8875000476837158
11260 0.8031250238418579
11270 0.859375
11280 0.9156250357627868
11290 0.8312500119209291
11300 0.8000000119209291
11310 0.859375
11320 0.8875000476837158
11330 0.7750000357627869
11340 0.8312499523162842
11350 0.8031250238418579
11360 0.746874988079071
11370 0.859375
11380 0.8312500119209291
11390 0.915624976158142
11400 0.7468750476837158
11410 0.859375
11420 0.8031249642372131
11430 0.8312500715255737
11440 0.859375
11450 0.8312499523162842
11460 0.8000000119209291
11470 0.7437500357627869
11480 0.915624976158142
11490 0.943750023841858
11500 0.8312500715255737
11510 0.8312500119209291
11520 0.859375
11530 0.859375
11540 0.8312500119209291
11550 0.943750023841858
11560 0.9406250119209291
11570 0.8562500476837158
11580 0.8875000476837158
11590 0.9156250357627868
11600 0.8875000476837158
11610 0.8562500476837158
11620 0.8312500119209291
11630 0.7437500357627869
11640 0.8000000715255737
11650 0.943750023841858
11660 0.8875000476837158
11670 0.887499988079071
11680 0.943750023841858
11690 0.8843750357627869
11700 0.8031250238418579
11710 0.8031249642372131
11720 0.8875000476837158
11730 0.9156250357627868
11740 0.859375
11750 0.8843750357627869
11760 0.859375
11770 0.7749999761581421
11780 0.9718750119209291
11790 0.859375
11800 0.746874988079071
11810 0.9156250357627868
11820 0.9718750119209291
11830 0.8312500119209291
11840 0.9718750119209291
11850 0.9156250357627868
11860 0.8312500715255737
11870 0.859375
11880 0.915624976158142
11890 0.8843750357627869
11900 0.859375
11910 0.9156250357627868
11920 0.8312500119209291
11930 0.8312500119209291
11940 0.887499988079071
11950 0.9156250357627868
11960 0.887499988079071
11970 0.7750000357627869
11980 0.715624988079071
11990 0.8593750596046448
12000 0.6906250119209291
12010 0.8531250357627869
12020 0.859375
12030 0.8031250238418579
12040 0.8000000119209291
12050 0.8000000119209291
12060 0.8875000476837158
12070 0.8312500119209291
12080 0.7718749642372131
12090 0.8593750596046448
12100 0.943750023841858
12110 0.8312500715255737
12120 0.8031249642372131
12130 0.859375
12140 0.8312500119209291
12150 0.859375
12160 0.8031250238418579
12170 0.859375
12180 0.859375
12190 0.9156250357627868
12200 0.943750023841858
12210 0.8312500119209291
12220 0.9156250357627868
12230 0.8875000476837158
12240 0.8593750596046448
12250 0.8312500715255737
12260 0.887499988079071
12270 0.887499988079071
12280 0.6875000596046448
12290 0.9156250357627868
12300 0.8312500119209291
12310 0.887499988079071
12320 0.9156250357627868
12330 0.9718750119209291
12340 0.8562500476837158
12350 0.943750023841858
12360 0.8312500119209291
12370 0.915624976158142
12380 0.859375
12390 0.8875000476837158
12400 0.912500023841858
12410 0.8875000476837158
12420 0.943750023841858
12430 0.7718750238418579
12440 0.943750023841858
12450 0.8312500715255737
12460 0.8593750596046448
12470 0.7749999761581421
12480 0.887499988079071
12490 0.915624976158142
12500 0.8593750596046448
12510 0.8593750596046448
12520 0.9718750119209291
12530 0.887499988079071
12540 0.887499988079071
12550 0.915624976158142
12560 0.8562500476837158
12570 0.887499988079071
12580 0.9156250357627868
12590 0.8312500119209291
12600 0.915624976158142
12610 0.856249988079071
12620 0.8250000476837158
12630 0.859375
12640 0.8875000476837158
12650 0.8031250238418579
12660 0.859375
12670 0.8875000476837158
12680 0.8875000476837158
12690 0.828125
12700 0.9718750119209291
12710 0.943750023841858
12720 0.887499988079071
12730 0.7750000357627869
12740 0.943750023841858
12750 0.8593750596046448
12760 0.887499988079071
12770 0.7187500000000001
12780 0.8031250238418579
12790 0.8875000476837158
12800 0.9687500000000001
12810 0.684374988079071
12820 0.8875000476837158
12830 0.8312500119209291
12840 0.8875000476837158
12850 0.915624976158142
12860 0.943750023841858
12870 0.8312500715255737
12880 0.887499988079071
12890 0.859375
12900 0.8031249642372131
12910 0.8875000476837158
12920 0.7999999523162842
12930 0.8312500119209291
12940 0.859375
12950 0.887499988079071
12960 0.859375
12970 0.859375
12980 0.859375
12990 0.8031250238418579
13000 0.8593750596046448
13010 0.8312500119209291
13020 0.887499988079071
13030 0.887499988079071
13040 1
13050 0.8312500715255737
13060 0.9156250357627868
13070 1
13080 0.943750023841858
13090 0.8875000476837158
13100 0.9156250357627868
13110 0.943750023841858
13120 0.859375
13130 0.943750023841858
13140 0.912500023841858
13150 0.8875000476837158
13160 0.8812500238418579
13170 0.9156250357627868
13180 0.8312500119209291
13190 0.8593750596046448
13200 0.7718750238418579
13210 0.7718750238418579
13220 0.9718750119209291
13230 0.8312500119209291
13240 0.8875000476837158
13250 0.8312500119209291
13260 0.8312500119209291
13270 0.8593750596046448
13280 0.8593750596046448
13290 0.8312500119209291
13300 0.8875000476837158
13310 0.8312500119209291
13320 1
13330 0.8593750596046448
13340 0.912500023841858
13350 0.7718750238418579
13360 0.8312500715255737
13370 0.8312500715255737
13380 0.8281250596046448
13390 0.859375
13400 0.8593750596046448
13410 0.8312499523162842
13420 0.8031250238418579
13430 0.8875000476837158
13440 0.7437499761581421
13450 0.8593750596046448
13460 0.859375
13470 0.856249988079071
13480 0.859375
13490 0.828125
13500 0.859375
13510 0.8593750596046448
13520 0.8875000476837158
13530 0.915624976158142
13540 0.7749999761581421
13550 0.887499988079071
13560 0.9687500000000001
13570 0.9156250357627868
13580 0.8281250596046448
13590 0.887499988079071
13600 0.8312500119209291
13610 0.9718750119209291
13620 0.9156250357627868
13630 0.8875000476837158
13640 0.9156250357627868
13650 0.8312500119209291
13660 0.943750023841858
13670 0.8593750596046448
13680 0.8593750596046448
13690 0.856249988079071
13700 0.9718750119209291
13710 0.8312500715255737
13720 0.912500023841858
13730 0.8031250238418579
13740 0.8593750596046448
13750 0.915624976158142
13760 0.9718750119209291
13770 0.943750023841858
13780 0.859375
13790 0.8312500119209291
13800 0.943750023841858
13810 0.9156250357627868
13820 0.943750023841858
13830 0.8562500476837158
13840 0.8562500476837158
13850 0.8031250238418579
13860 0.8875000476837158
13870 0.8875000476837158
13880 0.9156250357627868
13890 0.746874988079071
13900 0.828125
13910 0.746874988079071
13920 0.8875000476837158
13930 0.915624976158142
13940 0.8312500715255737
13950 0.8593750596046448
13960 0.9156250357627868
13970 0.859375
13980 0.7718750238418579
13990 0.8312500119209291
14000 0.943750023841858
14010 0.943750023841858
14020 0.859375
14030 0.9156250357627868
14040 0.7750000357627869
14050 0.9156250357627868
14060 0.8312500119209291
14070 0.8593750596046448
14080 0.8312500119209291
14090 0.9156250357627868
14100 0.7749999761581421
14110 0.9718750119209291
14120 0.7718749642372131
14130 0.8562500476837158
14140 0.8031249642372131
14150 0.7749999761581421
14160 0.8875000476837158
14170 0.9718750119209291
14180 0.887499988079071
14190 0.943750023841858
14200 0.8562500476837158
14210 0.943750023841858
14220 0.9156250357627868
14230 0.9406250119209291
14240 0.8593750596046448
14250 0.859375
14260 0.943750023841858
14270 0.9156250357627868
14280 0.859375
14290 0.8031250238418579
14300 0.9156250357627868
14310 0.9156250357627868
14320 0.9156250357627868
14330 0.8031250238418579
14340 0.828125
14350 0.915624976158142
14360 0.8031250238418579
14370 0.8031250238418579
14380 0.824999988079071
14390 0.8875000476837158
14400 0.9156250357627868
14410 0.8000000119209291
14420 0.8593750596046448
14430 0.943750023841858
14440 0.8000000119209291
14450 0.8875000476837158
14460 0.859375
14470 0.943750023841858
14480 0.9156250357627868
14490 0.943750023841858
14500 0.943750023841858
14510 0.8562500476837158
14520 0.887499988079071
14530 0.8875000476837158
14540 0.887499988079071
14550 0.9718750119209291
14560 0.8312500119209291
14570 0.7468750476837158
14580 0.859375
14590 0.9156250357627868
14600 0.856249988079071
14610 0.746874988079071
14620 0.887499988079071
14630 0.859375
14640 0.9156250357627868
14650 0.8812500238418579
14660 0.887499988079071
14670 0.7718750238418579
14680 0.8843750357627869
14690 0.8875000476837158
14700 0.9156250357627868
14710 0.9406250119209291
14720 0.9406250119209291
14730 0.9156250357627868
14740 0.8031250238418579
14750 0.887499988079071
14760 0.8875000476837158
14770 0.8875000476837158
14780 0.915624976158142
14790 0.8312499523162842
14800 0.8843750357627869
14810 0.9156250357627868
14820 0.943750023841858
14830 0.859375
14840 0.8312500119209291
14850 0.943750023841858
14860 0.8312500119209291
14870 0.9156250357627868
14880 0.8875000476837158
14890 0.7187500000000001
14900 0.943750023841858
14910 0.943750023841858
14920 0.8031250238418579
14930 0.9156250357627868
14940 0.8875000476837158
14950 0.8875000476837158
14960 0.943750023841858
14970 0.8875000476837158
14980 0.7750000357627869
14990 0.943750023841858
15000 0.8843750357627869
15010 0.8312500119209291
15020 0.9718750119209291
15030 0.8875000476837158
15040 0.9156250357627868
15050 0.7468750476837158
15060 0.856249988079071
15070 0.8312500715255737
15080 0.943750023841858
15090 0.915624976158142
15100 0.943750023841858
15110 0.8031250238418579
15120 1
15130 0.856249988079071
15140 0.9156250357627868
15150 0.859375
15160 0.9406250119209291
15170 0.8593750596046448
15180 0.7375000119209291
15190 0.915624976158142
15200 0.9156250357627868
15210 0.8875000476837158
15220 0.8312500119209291
15230 0.8875000476837158
15240 0.859375
15250 0.8875000476837158
15260 0.915624976158142
15270 0.943750023841858
15280 0.9156250357627868
15290 0.859375
15300 0.7749999761581421
15310 0.7406250238418579
15320 0.859375
15330 0.8875000476837158
15340 0.8031250238418579
15350 0.859375
15360 0.943750023841858
15370 0.8312500119209291
15380 0.9156250357627868
15390 0.8312500119209291
15400 0.9718750119209291
15410 0.8312500715255737
15420 0.7750000357627869
15430 0.943750023841858
15440 0.9156250357627868
15450 0.8593750596046448
15460 0.9156250357627868
15470 0.8593750596046448
15480 0.9156250357627868
15490 0.8000000119209291
15500 0.887499988079071
15510 0.859375
15520 0.9156250357627868
15530 0.7749999761581421
15540 0.915624976158142
15550 0.8031250238418579
15560 0.9156250357627868
15570 0.943750023841858
15580 0.943750023841858
15590 0.915624976158142
15600 0.859375
15610 0.9406250119209291
15620 0.8031249642372131
15630 0.746874988079071
15640 0.7749999761581421
15650 0.859375
15660 0.9156250357627868
15670 0.859375
15680 0.9156250357627868
15690 0.8875000476837158
15700 0.7718750238418579
15710 0.8593750596046448
15720 0.8843750357627869
15730 0.9156250357627868
15740 0.9156250357627868
15750 0.887499988079071
15760 0.8312500119209291
15770 0.9156250357627868
15780 0.9156250357627868
15790 0.859375
15800 0.943750023841858
15810 0.915624976158142
15820 0.915624976158142
15830 0.8875000476837158
15840 0.8312500119209291
15850 0.9156250357627868
15860 0.8843749761581421
15870 0.9156250357627868
15880 0.943750023841858
15890 1
15900 0.8875000476837158
15910 0.8000000119209291
15920 0.887499988079071
15930 0.7750000357627869
15940 0.9406250119209291
15950 0.8875000476837158
15960 0.8593750596046448
15970 0.943750023841858
15980 0.8875000476837158
15990 0.8312499523162842
16000 0.8875000476837158
16010 0.8031250238418579
16020 0.8875000476837158
16030 0.887499988079071
16040 0.859375
16050 0.9156250357627868
16060 0.943750023841858
16070 0.887499988079071
16080 0.8312500119209291
16090 0.8031250238418579
16100 0.8875000476837158
16110 0.9156250357627868
16120 0.8031250238418579
16130 0.8312500715255737
16140 0.7750000357627869
16150 0.9406250119209291
16160 0.8312499523162842
16170 0.9156250357627868
16180 0.8031249642372131
16190 0.943750023841858
16200 0.859375
16210 0.943750023841858
16220 0.8031250238418579
16230 0.943750023841858
16240 0.8875000476837158
16250 0.8031250238418579
16260 0.8312500119209291
16270 0.8843750357627869
16280 0.915624976158142
16290 0.9156250357627868
16300 0.8875000476837158
16310 0.8875000476837158
16320 0.9156250357627868
16330 0.887499988079071
16340 0.943750023841858
16350 0.943750023841858
16360 0.8312500119209291
16370 0.9718750119209291
16380 0.7468750476837158
16390 0.8843750357627869
16400 0.887499988079071
16410 0.8593750596046448
16420 0.9718750119209291
16430 0.943750023841858
16440 0.7750000357627869
16450 0.8593750596046448
16460 0.943750023841858
16470 0.9718750119209291
16480 0.8312500119209291
16490 0.915624976158142
16500 1
16510 0.7750000357627869
16520 0.915624976158142
16530 0.859375
16540 0.8312500119209291
16550 0.8593750596046448
16560 0.887499988079071
16570 0.8281250596046448
16580 0.943750023841858
16590 0.8562500476837158
16600 0.8875000476837158
16610 0.9718750119209291
16620 0.8875000476837158
16630 0.943750023841858
16640 0.8281250596046448
16650 0.8000000119209291
16660 0.887499988079071
16670 0.856249988079071
16680 0.8312500119209291
16690 0.8593750596046448
16700 0.859375
16710 0.9718750119209291
16720 0.943750023841858
16730 0.859375
16740 0.9406250119209291
16750 0.8031249642372131
16760 0.859375
16770 0.943750023841858
16780 0.684374988079071
16790 0.8843750357627869
16800 0.9156250357627868
16810 0.8562500476837158
16820 0.8593750596046448
16830 0.7749999761581421
16840 0.8843750357627869
16850 0.9406250119209291
16860 0.8312500119209291
16870 0.9718750119209291
16880 0.9718750119209291
16890 0.9156250357627868
16900 0.9718750119209291
16910 0.8875000476837158
16920 0.943750023841858
16930 0.9156250357627868
16940 0.7749999761581421
16950 0.9718750119209291
16960 0.9718750119209291
16970 0.8875000476837158
16980 0.943750023841858
16990 0.7187500000000001
17000 0.9156250357627868
17010 0.8312500715255737
17020 0.8875000476837158
17030 0.912500023841858
17040 0.9718750119209291
17050 0.9718750119209291
17060 0.915624976158142
17070 0.887499988079071
17080 0.9156250357627868
17090 0.9718750119209291
17100 0.7437499761581421
17110 0.915624976158142
17120 0.859375
17130 0.8875000476837158
17140 0.9156250357627868
17150 0.943750023841858
17160 0.7749999761581421
17170 0.943750023841858
17180 0.9156250357627868
17190 0.8875000476837158
17200 0.912500023841858
17210 0.859375
17220 0.8843750357627869
17230 0.856249988079071
17240 0.8312500119209291
17250 0.8312500715255737
17260 0.915624976158142
17270 0.887499988079071
17280 0.9156250357627868
17290 0.9156250357627868
17300 0.859375
17310 0.915624976158142
17320 0.8593750596046448
17330 0.915624976158142
17340 0.859375
17350 0.943750023841858
17360 0.8031250238418579
17370 0.8593750596046448
17380 0.9718750119209291
17390 0.915624976158142
17400 0.8875000476837158
17410 0.887499988079071
17420 0.887499988079071
17430 0.8312500715255737
17440 0.8875000476837158
17450 0.887499988079071
17460 0.943750023841858
17470 0.9156250357627868
17480 0.8562500476837158
17490 0.943750023841858
17500 0.8593750596046448
17510 0.887499988079071
17520 0.8875000476837158
17530 0.9156250357627868
17540 0.9156250357627868
17550 0.8031250238418579
17560 0.943750023841858
17570 0.8843749761581421
17580 0.9718750119209291
17590 0.9156250357627868
17600 0.7468749284744263
17610 0.8875000476837158
17620 0.943750023841858
17630 0.887499988079071
17640 0.859375
17650 0.8875000476837158
17660 0.8312500715255737
17670 0.8843750357627869
17680 0.8593750596046448
17690 0.887499988079071
17700 0.8000000715255737
17710 0.7750000357627869
17720 0.887499988079071
17730 0.8312500119209291
17740 0.915624976158142
17750 0.943750023841858
17760 0.887499988079071
17770 0.943750023841858
17780 0.943750023841858
17790 0.8843749761581421
17800 0.9156250357627868
17810 0.8875000476837158
17820 0.859375
17830 0.8875000476837158
17840 0.9718750119209291
17850 0.8312500119209291
17860 0.9156250357627868
17870 0.8593750596046448
17880 0.8312500119209291
17890 0.8312500119209291
17900 0.859375
17910 0.8593750596046448
17920 0.9156250357627868
17930 0.856249988079071
17940 0.887499988079071
17950 0.9156250357627868
17960 0.9156250357627868
17970 0.7468750476837158
17980 0.7750000357627869
17990 0.8562500476837158
18000 0.915624976158142
18010 0.8875000476837158
18020 0.7750000357627869
18030 0.943750023841858
18040 0.8593750596046448
18050 0.8875000476837158
18060 0.915624976158142
18070 0.9156250357627868
18080 0.7468750476837158
18090 0.887499988079071
18100 0.9718750119209291
18110 0.9406250119209291
18120 0.8875000476837158
18130 0.9406250119209291
18140 0.943750023841858
18150 0.887499988079071
18160 0.943750023841858
18170 0.7750000357627869
18180 0.9718750119209291
18190 0.8593750596046448
18200 0.9156250357627868
18210 0.9156250357627868
18220 0.9156250357627868
18230 0.8312500119209291
18240 0.8843750357627869
18250 0.6906250119209291
18260 0.943750023841858
18270 0.943750023841858
18280 0.7750000357627869
18290 0.8875000476837158
18300 0.9156250357627868
18310 0.8562500476837158
18320 0.887499988079071
18330 0.8031250238418579
18340 0.8593750596046448
18350 0.8843750357627869
18360 0.8031250238418579
18370 0.9718750119209291
18380 0.8031249642372131
18390 0.9156250357627868
18400 0.8312500715255737
18410 0.887499988079071
18420 0.859375
18430 1
18440 0.8875000476837158
18450 0.915624976158142
18460 0.8312500119209291
18470 1
18480 0.887499988079071
18490 0.8281250596046448
18500 0.9156250357627868
18510 0.915624976158142
18520 0.943750023841858
18530 0.859375
18540 0.859375
18550 0.9156250357627868
18560 0.8875000476837158
18570 0.9718750119209291
18580 0.859375
18590 0.915624976158142
18600 0.9156250357627868
18610 0.8031250238418579
18620 0.8843749761581421
18630 0.943750023841858
18640 0.9156250357627868
18650 0.9156250357627868
18660 0.912500023841858
18670 0.9156250357627868
18680 0.859375
18690 0.915624976158142
18700 0.915624976158142
18710 0.9156250357627868
18720 0.8875000476837158
18730 0.943750023841858
18740 0.9718750119209291
18750 0.887499988079071
18760 0.859375
18770 0.912500023841858
18780 0.9718750119209291
18790 0.715624988079071
18800 0.943750023841858
18810 0.9718750119209291
18820 0.9718750119209291
18830 0.9156250357627868
18840 0.912500023841858
18850 0.8000000119209291
18860 0.943750023841858
18870 0.943750023841858
18880 0.943750023841858
18890 0.9156250357627868
18900 0.9156250357627868
18910 0.9156250357627868
18920 0.8312500119209291
18930 0.9156250357627868
18940 0.943750023841858
18950 0.9156250357627868
18960 0.8875000476837158
18970 0.887499988079071
18980 0.943750023841858
18990 0.8000000119209291
19000 0.912500023841858
19010 0.943750023841858
19020 0.943750023841858
19030 0.9156250357627868
19040 0.7718750238418579
19050 1
19060 0.8312500715255737
19070 0.915624976158142
19080 0.8875000476837158
19090 0.943750023841858
19100 0.943750023841858
19110 0.859375
19120 0.9156250357627868
19130 0.9718750119209291
19140 0.943750023841858
19150 0.943750023841858
19160 0.8593750596046448
19170 0.859375
19180 0.859375
19190 0.8843750357627869
19200 0.887499988079071
19210 0.8875000476837158
19220 0.8875000476837158
19230 0.8031250238418579
19240 0.8593750596046448
19250 0.8843750357627869
19260 0.943750023841858
19270 0.912500023841858
19280 0.915624976158142
19290 0.8312500119209291
19300 0.887499988079071
19310 0.8562500476837158
19320 0.912500023841858
19330 0.9156250357627868
19340 0.9718750119209291
19350 0.9156250357627868
19360 0.7968750596046448
19370 0.943750023841858
19380 0.887499988079071
19390 0.9156250357627868
19400 0.915624976158142
19410 0.9156250357627868
19420 0.943750023841858
19430 0.9718750119209291
19440 0.8031250238418579
19450 0.8875000476837158
19460 0.8843750357627869
19470 0.9156250357627868
19480 0.8843750357627869
19490 0.8312500715255737
19500 0.9156250357627868
19510 0.943750023841858
19520 0.8031249642372131
19530 0.8875000476837158
19540 0.8562500476837158
19550 0.8312500715255737
19560 0.9156250357627868
19570 0.9156250357627868
19580 0.9718750119209291
19590 0.7437500357627869
19600 0.943750023841858
19610 0.8875000476837158
19620 0.915624976158142
19630 0.887499988079071
19640 0.859375
19650 0.7749999761581421
19660 0.8031249642372131
19670 0.8000000119209291
19680 0.8843750357627869
19690 0.9156250357627868
19700 0.859375
19710 0.943750023841858
19720 0.8312500715255737
19730 1
19740 0.8843750357627869
19750 0.887499988079071
19760 0.9718750119209291
19770 0.8031250238418579
19780 0.859375
19790 0.9406250119209291
19800 0.887499988079071
19810 0.9718750119209291
19820 0.8312500715255737
19830 0.943750023841858
19840 0.7187500000000001
19850 0.9718750119209291
19860 0.9156250357627868
19870 0.8875000476837158
19880 0.943750023841858
19890 0.8593750596046448
19900 0.859375
19910 0.8875000476837158
19920 0.9156250357627868
19930 0.8312500119209291
19940 0.887499988079071
19950 0.8312500119209291
19960 0.943750023841858
19970 0.9156250357627868
19980 0.9156250357627868
19990 0.9156250357627868
20000 0.859375
20010 0.9718750119209291
20020 0.8562500476837158
20030 0.9156250357627868
20040 0.943750023841858
20050 0.8875000476837158
20060 0.8875000476837158
20070 0.8593750596046448
20080 0.943750023841858
20090 0.9156250357627868
20100 0.8843749761581421
20110 0.8593750596046448
20120 0.8875000476837158
20130 0.9156250357627868
20140 0.9156250357627868
20150 0.7749999761581421
20160 0.912500023841858
20170 0.8562500476837158
20180 0.8031250238418579
20190 0.8593750596046448
20200 0.859375
20210 0.887499988079071
20220 0.8593750596046448
20230 0.943750023841858
20240 0.8312500715255737
20250 0.943750023841858
20260 0.8875000476837158
20270 0.859375
20280 1
20290 0.8593750596046448
20300 0.8250000476837158
20310 0.943750023841858
20320 0.8875000476837158
20330 0.824999988079071
20340 0.8031250238418579
20350 0.8843750357627869
20360 0.915624976158142
20370 0.9156250357627868
20380 0.943750023841858
20390 0.8875000476837158
20400 0.859375
20410 1
20420 0.859375
20430 0.943750023841858
20440 0.7718750238418579
20450 0.8843750357627869
20460 0.7749999761581421
20470 0.943750023841858
20480 0.887499988079071
20490 0.8875000476837158
20500 0.8843750357627869
20510 0.8031250238418579
20520 0.8593750596046448
20530 0.943750023841858
20540 0.887499988079071
20550 0.9718750119209291
20560 0.8875000476837158
20570 0.887499988079071
20580 0.859375
20590 0.9156250357627868
20600 0.915624976158142
20610 0.8875000476837158
20620 0.9718750119209291
20630 0.8875000476837158
20640 0.9156250357627868
20650 0.8031250238418579
20660 0.8812500238418579
20670 0.915624976158142
20680 0.943750023841858
20690 0.859375
20700 0.8593750596046448
20710 0.8593750596046448
20720 0.8875000476837158
20730 0.887499988079071
20740 0.828125
20750 0.859375
20760 0.8843750357627869
20770 0.9718750119209291
20780 0.9156250357627868
20790 0.943750023841858
20800 0.8312500119209291
20810 0.8312500119209291
20820 0.859375
20830 0.8312500119209291
20840 0.9156250357627868
20850 0.943750023841858
20860 0.8031249642372131
20870 0.915624976158142
20880 0.8875000476837158
20890 0.8875000476837158
20900 0.9156250357627868
20910 0.859375
20920 0.9156250357627868
20930 0.943750023841858
20940 0.9718750119209291
20950 0.856249988079071
20960 0.859375
20970 0.9718750119209291
20980 0.859375
20990 0.8593750596046448
21000 0.8312500119209291
21010 0.8875000476837158
21020 0.8875000476837158
21030 0.8875000476837158
21040 0.9156250357627868
21050 0.9156250357627868
21060 0.9156250357627868
21070 0.7750000357627869
21080 0.9156250357627868
21090 0.912500023841858
21100 0.943750023841858
21110 0.859375
21120 0.8562500476837158
21130 0.859375
21140 0.8875000476837158
21150 0.8843750357627869
21160 0.7468749284744263
21170 0.8031249642372131
21180 0.887499988079071
21190 0.8312500715255737
21200 0.943750023841858
21210 0.859375
21220 0.8312500119209291
21230 0.8031249642372131
21240 0.8000000119209291
21250 0.859375
21260 0.9406250119209291
21270 0.9156250357627868
21280 0.9156250357627868
21290 0.9156250357627868
21300 1
21310 0.9718750119209291
21320 0.8312500715255737
21330 0.943750023841858
21340 0.887499988079071
21350 0.7750000357627869
21360 0.8875000476837158
21370 0.9718750119209291
21380 0.859375
21390 0.8312500119209291
21400 0.856249988079071
21410 0.9156250357627868
21420 0.856249988079071
21430 0.9718750119209291
21440 0.943750023841858
21450 0.9718750119209291
21460 0.859375
21470 0.8875000476837158
21480 0.887499988079071
21490 0.9156250357627868
21500 0.9156250357627868
21510 0.943750023841858
21520 0.9406250119209291
21530 0.8312500119209291
21540 0.859375
21550 0.9156250357627868
21560 0.9156250357627868
21570 0.943750023841858
21580 0.7750000357627869
21590 0.8843750357627869
21600 0.943750023841858
21610 0.9156250357627868
21620 0.859375
21630 0.9718750119209291
21640 0.8031250238418579
21650 0.943750023841858
21660 0.828125
21670 0.8312500119209291
21680 0.915624976158142
21690 0.9156250357627868
21700 0.915624976158142
21710 0.8312500119209291
21720 1
21730 0.9406250119209291
21740 0.8031249642372131
21750 0.887499988079071
21760 0.887499988079071
21770 1
21780 0.9156250357627868
21790 0.9718750119209291
21800 0.9156250357627868
21810 0.9156250357627868
21820 0.9156250357627868
21830 0.9156250357627868
21840 0.887499988079071
21850 0.8843749761581421
21860 0.8875000476837158
21870 0.9718750119209291
21880 0.8875000476837158
21890 0.943750023841858
21900 0.915624976158142
21910 0.828125
21920 0.887499988079071
21930 0.8875000476837158
21940 0.887499988079071
21950 0.9156250357627868
21960 0.9156250357627868
21970 0.943750023841858
21980 0.943750023841858
21990 0.9156250357627868
22000 0.9156250357627868
22010 0.9156250357627868
22020 0.859375
22030 0.943750023841858
22040 0.8593750596046448
22050 0.9718750119209291
22060 0.9156250357627868
22070 0.9156250357627868
22080 0.8843750357627869
22090 0.9156250357627868
22100 0.8875000476837158
22110 0.887499988079071
22120 0.887499988079071
22130 0.8312500119209291
22140 0.9156250357627868
22150 0.8031250834465027
22160 0.9156250357627868
22170 0.859375
22180 0.9718750119209291
22190 0.8875000476837158
22200 0.856249988079071
22210 0.9718750119209291
22220 0.943750023841858
22230 0.915624976158142
22240 0.8843750357627869
22250 0.8593750596046448
22260 0.887499988079071
22270 0.8562500476837158
22280 0.943750023841858
22290 0.9156250357627868
22300 0.8312500715255737
22310 0.9718750119209291
22320 0.943750023841858
22330 0.943750023841858
22340 0.8312500119209291
22350 0.915624976158142
22360 0.9718750119209291
22370 0.8312500119209291
22380 0.943750023841858
22390 0.8593750596046448
22400 0.912500023841858
22410 0.943750023841858
22420 0.859375
22430 0.9156250357627868
22440 0.8593750596046448
22450 0.8031249642372131
22460 0.915624976158142
22470 0.9718750119209291
22480 0.887499988079071
22490 0.887499988079071
22500 0.9156250357627868
22510 0.943750023841858
22520 0.859375
22530 0.9156250357627868
22540 0.9718750119209291
22550 0.9156250357627868
22560 0.943750023841858
22570 0.859375
22580 0.8875000476837158
22590 0.8593750596046448
22600 0.8593750596046448
22610 0.943750023841858
22620 0.915624976158142
22630 0.943750023841858
22640 0.9718750119209291
22650 0.943750023841858
22660 0.943750023841858
22670 0.8875000476837158
22680 0.943750023841858
22690 0.8875000476837158
22700 0.887499988079071
22710 0.859375
22720 0.943750023841858
22730 0.9156250357627868
22740 0.8875000476837158
22750 0.8875000476837158
22760 0.9718750119209291
22770 0.8312500715255737
22780 0.859375
22790 0.8031250238418579
22800 0.9718750119209291
22810 0.8531249761581421
22820 0.887499988079071
22830 0.887499988079071
22840 0.7468751072883606
22850 0.9156250357627868
22860 0.8593750596046448
22870 0.943750023841858
22880 0.8843749761581421
22890 0.8875000476837158
22900 0.9156250357627868
22910 0.9156250357627868
22920 0.8593750596046448
22930 0.8031250238418579
22940 0.9156250357627868
22950 0.943750023841858
22960 0.887499988079071
22970 0.887499988079071
22980 0.9718750119209291
22990 0.9156250357627868
23000 0.943750023841858
23010 0.943750023841858
23020 0.943750023841858
23030 0.8031249642372131
23040 0.8875000476837158
23050 0.8031250834465027
23060 0.8593750596046448
23070 0.915624976158142
23080 0.8875000476837158
23090 0.8875000476837158
23100 0.912500023841858
23110 0.8312499523162842
23120 0.9156250357627868
23130 0.912500023841858
23140 0.9156250357627868
23150 0.8562500476837158
23160 0.9156250357627868
23170 0.912500023841858
23180 0.9718750119209291
23190 0.8312500119209291
23200 0.943750023841858
23210 0.912500023841858
23220 0.943750023841858
23230 0.9156250357627868
23240 0.9718750119209291
23250 0.9156250357627868
23260 0.8875000476837158
23270 0.9406250119209291
23280 0.859375
23290 0.9156250357627868
23300 0.9156250357627868
23310 0.9156250357627868
23320 0.8843750357627869
23330 0.9156250357627868
23340 0.8875000476837158
23350 0.9156250357627868
23360 0.887499988079071
23370 0.9718750119209291
23380 0.8312499523162842
23390 0.9406250119209291
23400 0.9718750119209291
23410 0.9156250357627868
23420 0.9156250357627868
23430 0.8875000476837158
23440 0.9156250357627868
23450 0.9156250357627868
23460 0.943750023841858
23470 0.887499988079071
23480 1
23490 0.9156250357627868
23500 0.8875000476837158
23510 0.8562500476837158
23520 0.859375
23530 0.8312500119209291
23540 0.9156250357627868
23550 0.9156250357627868
23560 0.8875000476837158
23570 0.859375
23580 1
23590 0.912500023841858
23600 0.9718750119209291
23610 0.8312500715255737
23620 0.9718750119209291
23630 0.9156250357627868
23640 0.9718750119209291
23650 0.915624976158142
23660 0.943750023841858
23670 0.8562500476837158
23680 0.943750023841858
23690 0.859375
23700 0.943750023841858
23710 0.9156250357627868
23720 0.8875000476837158
23730 0.943750023841858
23740 0.9156250357627868
23750 0.887499988079071
23760 0.8875000476837158
23770 0.8875000476837158
23780 0.8875000476837158
23790 0.8031250238418579
23800 0.9156250357627868
23810 0.7437500357627869
23820 0.943750023841858
23830 0.9718750119209291
23840 0.9156250357627868
23850 0.9406250119209291
23860 0.9156250357627868
23870 0.8593750596046448
23880 0.887499988079071
23890 0.943750023841858
23900 0.859375
23910 0.859375
23920 0.8875000476837158
23930 0.8843750357627869
23940 0.887499988079071
23950 0.943750023841858
23960 0.859375
23970 0.943750023841858
23980 0.943750023841858
23990 0.856249988079071
24000 1
24010 0.943750023841858
24020 0.8312500119209291
24030 0.9156250357627868
24040 0.8593750596046448
24050 0.8875000476837158
24060 0.8031250238418579
24070 0.8875000476837158
24080 0.9718750119209291
24090 0.887499988079071
24100 0.8875000476837158
24110 0.943750023841858
24120 0.8031250238418579
24130 0.915624976158142
24140 0.8312500119209291
24150 0.8031250238418579
24160 0.8875000476837158
24170 0.8875000476837158
24180 0.9156250357627868
24190 0.943750023841858
24200 0.915624976158142
24210 0.859375
24220 0.7750000357627869
24230 0.859375
24240 0.8843750357627869
24250 0.9156250357627868
24260 0.9406250119209291
24270 0.9156250357627868
24280 0.9156250357627868
24290 0.9718750119209291
24300 0.8031250238418579
24310 0.9156250357627868
24320 0.9156250357627868
24330 0.8000000715255737
24340 0.856249988079071
24350 0.9718750119209291
24360 0.9718750119209291
24370 0.9156250357627868
24380 0.943750023841858
24390 0.8875000476837158
24400 0.8593750596046448
24410 0.943750023841858
24420 0.9156250357627868
24430 0.9406250119209291
24440 0.8875000476837158
24450 0.8843750357627869
24460 0.943750023841858
24470 0.8875000476837158
24480 0.9718750119209291
24490 0.8843750357627869
24500 0.943750023841858
24510 1
24520 0.9156250357627868
24530 0.887499988079071
24540 0.8031250238418579
24550 0.9156250357627868
24560 0.9718750119209291
24570 0.9156250357627868
24580 0.8875000476837158
24590 0.8875000476837158
24600 0.9156250357627868
24610 0.943750023841858
24620 0.9718750119209291
24630 0.9156250357627868
24640 0.8875000476837158
24650 0.8281250596046448
24660 0.7468750476837158
24670 0.9156250357627868
24680 0.9156250357627868
24690 0.943750023841858
24700 0.9718750119209291
24710 0.943750023841858
24720 0.7437500357627869
24730 0.943750023841858
24740 0.859375
24750 1
24760 0.912500023841858
24770 0.859375
24780 0.8875000476837158
24790 0.9406250119209291
24800 0.8593750596046448
24810 0.8312500119209291
24820 0.8312500119209291
24830 0.9156250357627868
24840 0.8875000476837158
24850 1
24860 0.915624976158142
24870 0.8312500119209291
24880 0.943750023841858
24890 0.943750023841858
24900 0.943750023841858
24910 0.9718750119209291
24920 0.9156250357627868
24930 0.859375
24940 0.9156250357627868
24950 0.9156250357627868
24960 0.915624976158142
24970 0.8843750357627869
24980 0.859375
24990 0.943750023841858
25000 0.9156250357627868
25010 0.9156250357627868
25020 0.943750023841858
25030 0.8875000476837158
25040 0.8875000476837158
25050 0.859375
25060 0.943750023841858
25070 0.915624976158142
25080 0.9718750119209291
25090 0.8312500119209291
25100 0.859375
25110 0.8875000476837158
25120 0.859375
25130 0.8875000476837158
25140 0.943750023841858
25150 0.8875000476837158
25160 0.9156250357627868
25170 0.9156250357627868
25180 0.943750023841858
25190 0.9156250357627868
25200 0.8593750596046448
25210 0.9718750119209291
25220 0.943750023841858
25230 0.9718750119209291
25240 0.9718750119209291
25250 0.8312500715255737
25260 0.915624976158142
25270 0.9718750119209291
25280 0.8875000476837158
25290 0.859375
25300 0.9718750119209291
25310 0.915624976158142
25320 0.859375
25330 0.9156250357627868
25340 0.828125
25350 0.9156250357627868
25360 0.9156250357627868
25370 0.915624976158142
25380 0.9156250357627868
25390 0.943750023841858
25400 0.9718750119209291
25410 0.8312500119209291
25420 0.8812500238418579
25430 0.8593750596046448
25440 0.8562500476837158
25450 0.915624976158142
25460 0.915624976158142
25470 0.9156250357627868
25480 0.9156250357627868
25490 0.9156250357627868
25500 0.8875000476837158
25510 0.887499988079071
25520 0.887499988079071
25530 0.9156250357627868
25540 0.9718750119209291
25550 0.8312500715255737
25560 0.859375
25570 0.943750023841858
25580 0.943750023841858
25590 0.7749999761581421
25600 0.9718750119209291
25610 0.9687500000000001
25620 0.9156250357627868
25630 0.912500023841858
25640 0.943750023841858
25650 0.8593750596046448
25660 0.9156250357627868
25670 0.943750023841858
25680 0.8843750357627869
25690 0.887499988079071
25700 0.8312500119209291
25710 0.943750023841858
25720 0.9718750119209291
25730 0.859375
25740 0.943750023841858
25750 0.859375
25760 0.887499988079071
25770 0.9156250357627868
25780 0.9718750119209291
25790 0.8312500715255737
25800 0.8312499523162842
25810 0.943750023841858
25820 0.943750023841858
25830 0.8031250238418579
25840 0.859375
25850 0.9718750119209291
25860 0.887499988079071
25870 0.9718750119209291
25880 0.887499988079071
25890 0.8875000476837158
25900 0.887499988079071
25910 0.943750023841858
25920 0.856249988079071
25930 0.9156250357627868
25940 0.859375
25950 0.9156250357627868
25960 0.9718750119209291
25970 0.8875000476837158
25980 0.912500023841858
25990 0.943750023841858
26000 0.943750023841858
26010 0.8875000476837158
26020 0.9156250357627868
26030 0.9156250357627868
26040 0.9156250357627868
26050 0.9687500000000001
26060 0.859375
26070 1
26080 0.943750023841858
26090 0.9156250357627868
26100 0.8031249642372131
26110 0.8593750596046448
26120 0.887499988079071
26130 0.9156250357627868
26140 0.828125
26150 0.943750023841858
26160 0.9156250357627868
26170 0.9156250357627868
26180 0.9687500000000001
26190 0.943750023841858
26200 0.887499988079071
26210 0.943750023841858
26220 0.915624976158142
26230 0.943750023841858
26240 0.943750023841858
26250 0.9718750119209291
26260 0.9718750119209291
26270 0.859375
26280 0.8000000119209291
26290 0.943750023841858
26300 0.9156250357627868
26310 0.8593750596046448
26320 1
26330 0.9718750119209291
26340 0.6906250715255737
26350 0.8312500119209291
26360 0.8312500119209291
26370 0.9156250357627868
26380 0.943750023841858
26390 0.859375
26400 0.8875000476837158
26410 0.8312500119209291
26420 0.8843750357627869
26430 0.943750023841858
26440 0.9156250357627868
26450 0.859375
26460 0.912500023841858
26470 0.943750023841858
26480 0.8875000476837158
26490 0.887499988079071
26500 0.9156250357627868
26510 0.856249988079071
26520 0.8312500119209291
26530 0.8843750357627869
26540 0.915624976158142
26550 0.887499988079071
26560 0.912500023841858
26570 0.9156250357627868
26580 0.943750023841858
26590 0.915624976158142
26600 0.8875000476837158
26610 0.8875000476837158
26620 0.8843750357627869
26630 0.8875000476837158
26640 0.943750023841858
26650 0.8593750596046448
26660 0.9156250357627868
26670 1
26680 0.8875000476837158
26690 1
26700 0.943750023841858
26710 0.943750023841858
26720 0.943750023841858
26730 0.9718750119209291
26740 0.943750023841858
26750 0.8875000476837158
26760 0.8593750596046448
26770 0.8843750357627869
26780 0.943750023841858
26790 0.9156250357627868
26800 0.9156250357627868
26810 0.8312500119209291
26820 0.943750023841858
26830 0.7468750476837158
26840 0.943750023841858
26850 0.9156250357627868
26860 0.8593750596046448
26870 0.8593750596046448
26880 0.9156250357627868
26890 0.8843750357627869
26900 0.859375
26910 0.8031250834465027
26920 0.943750023841858
26930 0.9156250357627868
26940 0.943750023841858
26950 0.8875000476837158
26960 0.8593750596046448
26970 0.8312500119209291
26980 0.9718750119209291
26990 0.8562500476837158
27000 0.9718750119209291
27010 0.859375
27020 0.943750023841858
27030 0.9156250357627868
27040 0.8875000476837158
27050 0.9156250357627868
27060 0.9718750119209291
27070 0.943750023841858
27080 0.943750023841858
27090 0.8875000476837158
27100 0.7999999523162842
27110 0.8312500119209291
27120 0.859375
27130 0.8875000476837158
27140 0.943750023841858
27150 0.859375
27160 0.943750023841858
27170 0.8875000476837158
27180 0.9156250357627868
27190 0.8031250238418579
27200 0.943750023841858
27210 0.9156250357627868
27220 0.8031250238418579
27230 0.943750023841858
27240 0.943750023841858
27250 0.8312500119209291
27260 0.9156250357627868
27270 0.9156250357627868
27280 0.9718750119209291
27290 0.8531249761581421
27300 0.887499988079071
27310 1
27320 0.856249988079071
27330 0.8031250238418579
27340 0.8875000476837158
27350 0.9156250357627868
27360 0.943750023841858
27370 0.9156250357627868
27380 0.859375
27390 0.8593750596046448
27400 0.9156250357627868
27410 0.943750023841858
27420 0.9718750119209291
27430 0.9406250119209291
27440 0.943750023841858
27450 0.9718750119209291
27460 1
27470 0.9156250357627868
27480 0.943750023841858
27490 0.859375
27500 0.915624976158142
27510 0.9718750119209291
27520 0.8875000476837158
27530 0.9156250357627868
27540 0.943750023841858
27550 0.7124999761581421
27560 0.859375
27570 0.943750023841858
27580 0.8312500119209291
27590 0.9156250357627868
27600 0.9156250357627868
27610 0.9718750119209291
27620 0.943750023841858
27630 0.9156250357627868
27640 0.8875000476837158
27650 0.8843750357627869
27660 0.887499988079071
27670 0.9156250357627868
27680 0.8312500715255737
27690 0.8843750357627869
27700 0.943750023841858
27710 0.9156250357627868
27720 0.9156250357627868
27730 1
27740 0.8312500119209291
27750 0.9156250357627868
27760 0.887499988079071
27770 0.943750023841858
27780 0.8312500715255737
27790 0.887499988079071
27800 0.859375
27810 0.943750023841858
27820 0.8593750596046448
27830 0.943750023841858
27840 0.912500023841858
27850 0.8312500119209291
27860 0.9718750119209291
27870 0.9156250357627868
27880 0.9718750119209291
27890 0.859375
27900 0.8312500119209291
27910 0.9156250357627868
27920 0.8875000476837158
27930 0.8875000476837158
27940 0.8593750596046448
27950 0.8562500476837158
27960 0.8031249642372131
27970 0.9156250357627868
27980 0.859375
27990 0.828125
28000 0.9156250357627868
28010 0.9718750119209291
28020 0.9156250357627868
28030 0.915624976158142
28040 0.9718750119209291
28050 0.9156250357627868
28060 0.9156250357627868
28070 0.943750023841858
28080 0.943750023841858
28090 0.9718750119209291
28100 0.9156250357627868
28110 0.9718750119209291
28120 0.9718750119209291
28130 0.859375
28140 0.887499988079071
28150 0.915624976158142
28160 0.887499988079071
28170 0.943750023841858
28180 0.9156250357627868
28190 0.943750023841858
28200 0.887499988079071
28210 0.9156250357627868
28220 0.8843750357627869
28230 0.8593750596046448
28240 0.915624976158142
28250 0.8875000476837158
28260 0.828125
28270 0.9156250357627868
28280 0.859375
28290 0.8875000476837158
28300 0.943750023841858
28310 0.8312500119209291
28320 0.943750023841858
28330 0.943750023841858
28340 0.9156250357627868
28350 0.9156250357627868
28360 0.887499988079071
28370 0.943750023841858
28380 0.9718750119209291
28390 0.8312500119209291
28400 0.8875000476837158
28410 0.943750023841858
28420 0.915624976158142
28430 0.9156250357627868
28440 0.8562500476837158
28450 0.8875000476837158
28460 0.9718750119209291
28470 0.8593750596046448
28480 0.9156250357627868
28490 0.9156250357627868
28500 0.9718750119209291
28510 0.9156250357627868
28520 0.9718750119209291
28530 0.943750023841858
28540 0.9156250357627868
28550 0.9718750119209291
28560 0.8312500119209291
28570 0.9718750119209291
28580 0.9156250357627868
28590 0.9156250357627868
28600 0.8312500119209291
28610 0.828125
28620 0.9156250357627868
28630 0.8031250238418579
28640 0.859375
28650 1
28660 0.859375
28670 0.915624976158142
28680 0.912500023841858
28690 0.887499988079071
28700 0.943750023841858
28710 0.7468750476837158
28720 0.9718750119209291
28730 0.9718750119209291
28740 0.8875000476837158
28750 0.9156250357627868
28760 0.8875000476837158
28770 0.9718750119209291
28780 0.9718750119209291
28790 0.8593750596046448
28800 1
28810 0.943750023841858
28820 0.915624976158142
28830 0.8312500119209291
28840 0.8875000476837158
28850 0.915624976158142
28860 0.9156250357627868
28870 0.9156250357627868
28880 0.859375
28890 0.9687500000000001
28900 0.8875000476837158
28910 0.943750023841858
28920 0.859375
28930 0.856249988079071
28940 0.8312500119209291
28950 0.8875000476837158
28960 0.8312500119209291
28970 0.9156250357627868
28980 0.9718750119209291
28990 0.887499988079071
29000 0.9156250357627868
29010 0.887499988079071
29020 0.859375
29030 0.912500023841858
29040 0.887499988079071
29050 0.859375
29060 0.7687500119209291
29070 0.8312500119209291
29080 0.9156250357627868
29090 0.9718750119209291
29100 0.859375
29110 0.8031250238418579
29120 0.9156250357627868
29130 0.859375
29140 0.943750023841858
29150 0.887499988079071
29160 0.943750023841858
29170 0.9718750119209291
29180 0.8312500119209291
29190 0.8875000476837158
29200 0.9156250357627868
29210 0.943750023841858
29220 0.9718750119209291
29230 0.915624976158142
29240 1
29250 0.8875000476837158
29260 0.887499988079071
29270 1
29280 0.943750023841858
29290 0.9718750119209291
29300 1
29310 0.943750023841858
29320 0.943750023841858
29330 0.9156250357627868
29340 0.887499988079071
29350 0.887499988079071
29360 0.943750023841858
29370 0.943750023841858
29380 0.9156250357627868
29390 0.8593750596046448
29400 0.943750023841858
29410 0.8562500476837158
29420 0.9156250357627868
29430 0.859375
29440 0.887499988079071
29450 0.912500023841858
29460 0.912500023841858
29470 0.9718750119209291
29480 0.8562500476837158
29490 0.8875000476837158
29500 0.9718750119209291
29510 0.8843750357627869
29520 0.8593750596046448
29530 0.8312500715255737
29540 0.943750023841858
29550 0.859375
29560 0.9156250357627868
29570 0.943750023841858
29580 0.943750023841858
29590 0.8593750596046448
29600 0.9156250357627868
29610 0.943750023841858
29620 0.912500023841858
29630 0.8875000476837158
29640 0.887499988079071
29650 0.943750023841858
29660 0.943750023841858
29670 0.8593750596046448
29680 0.943750023841858
29690 0.943750023841858
29700 0.8875000476837158
29710 0.943750023841858
29720 0.8875000476837158
29730 0.943750023841858
29740 1
29750 0.8875000476837158
29760 0.859375
29770 0.8562500476837158
29780 0.9718750119209291
29790 0.9718750119209291
29800 0.887499988079071
29810 0.943750023841858
29820 0.9156250357627868
29830 0.9156250357627868
29840 0.887499988079071
29850 0.912500023841858
29860 0.943750023841858
29870 0.887499988079071
29880 0.943750023841858
29890 0.943750023841858
29900 0.828125
29910 0.915624976158142
29920 0.9406250119209291
29930 0.9156250357627868
29940 0.8000000119209291
29950 0.8281250596046448
29960 0.9718750119209291
29970 1
29980 0.9718750119209291
29990 0.943750023841858
30000 0.912500023841858


==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> eval_accuracy.txt <==
460 52.009098052978516
920 52.91887664794922
1380 55.193328857421875
1840 58.377559661865234
2300 57.92266845703125
2760 60.197120666503906
3220 60.65200805664063
3680 61.86504745483399
4140 61.561790466308594
4600 62.85064315795899
5060 63.91205596923828
5520 63.457164764404304
5980 64.51857757568361
6440 65.20091247558594
6900 64.74601745605469
7360 65.80742645263672
7820 65.95906066894531
8280 65.12509155273438
8740 65.95906066894531
9200 65.04927825927734
9660 67.17210388183594
10120 65.65579986572266
10580 66.86884307861328
11040 67.39954376220703
11500 66.79302215576172
11960 66.56558227539062
12420 67.09628295898438
12880 66.41394805908203
13340 68.23351287841797
13800 68.1576919555664
14260 68.76421356201172
14720 68.61258697509766
15180 67.55117797851562
15640 68.91584777832031
16100 67.93025207519531
16560 68.08187866210938
17020 68.309326171875
17480 68.309326171875
17940 69.44654846191406
18400 69.44654846191406
18860 68.76421356201172
19320 69.59818267822266
19780 69.52236175537111
20240 68.38513946533203
20700 69.52236175537111
21160 68.76421356201172
21620 69.67399597167969
22080 69.52236175537111
22540 68.46095275878906
23000 70.35633087158203
23460 69.294921875
23920 70.20470428466797
24380 70.05307006835938
24840 69.44654846191406
25300 69.52236175537111
25760 69.21910858154297
26220 69.90144348144531
26680 71.03866577148438
27140 69.97725677490234
27600 69.59818267822266
28060 69.1432876586914
28520 69.21910858154297
28980 69.1432876586914
29440 70.58377838134766
29900 70.43214416503906
30360 70.1288833618164
30820 70.50795745849611
31280 69.74980926513672
31740 70.73540496826172
32200 70.81121826171875
32660 71.41773986816406
33120 70.81121826171875
33580 71.1144790649414
34040 70.35633087158203
34500 69.59818267822266
34960 69.90144348144531
35420 69.59818267822266
35880 70.280517578125
36340 71.34192657470703
36800 70.73540496826172
37260 71.1144790649414
37720 70.65959167480469
38180 70.20470428466797
38640 69.294921875
39100 69.294921875
39560 70.50795745849611
40020 70.35633087158203
40480 70.35633087158203
40940 70.58377838134766
41400 70.1288833618164
41860 70.43214416503906
42320 70.58377838134766
42780 69.97725677490234
43240 69.97725677490234
43700 70.35633087158203
44160 71.56937408447266
44620 71.03866577148438
45080 69.44654846191406
45540 70.58377838134766
46000 69.74980926513672
46460 71.49355316162111
46920 72.32752227783203
47380 70.35633087158203
47840 71.1144790649414
48300 70.58377838134766
48760 71.72100067138672
49220 72.70659637451172
49680 70.96285247802734
50140 71.19029235839844
50600 71.26611328125
51060 72.70659637451172
51520 70.20470428466797
51980 70.88703918457031
52440 71.72100067138672
52900 71.03866577148438
53360 71.87262725830078
53820 72.1000747680664
54280 71.03866577148438
54740 72.32752227783203
55200 71.41773986816406
55660 71.49355316162111
56120 71.49355316162111
56580 71.41773986816406
57040 70.50795745849611
57500 70.58377838134766
57960 69.90144348144531
58420 70.73540496826172
58880 71.49355316162111
59340 70.58377838134766
59800 70.88703918457031
60260 69.74980926513672
60720 69.82562255859375
61180 71.34192657470703
61640 70.05307006835938
62100 70.20470428466797
62560 69.97725677490234
63020 70.35633087158203
63480 69.97725677490234
63940 69.59818267822266
64400 71.03866577148438
64860 70.50795745849611
65320 70.43214416503906
65780 71.19029235839844
66240 70.58377838134766
66700 69.1432876586914
67160 70.1288833618164
67620 70.280517578125
68080 70.280517578125
68540 70.81121826171875
69000 70.96285247802734
69460 70.35633087158203
69920 70.20470428466797
70380 70.05307006835938
70840 70.58377838134766
71300 69.97725677490234
71760 70.280517578125

==> eval_accuracy_new.txt <==
460 52.009098052978516
920 52.91887664794922
1380 55.193328857421875
1840 58.377559661865234
2300 57.92266845703125
2760 60.197120666503906
3220 60.65200805664063
3680 61.86504745483399
4140 61.561790466308594
4600 62.85064315795899
5060 63.91205596923828
5520 63.457164764404304
5980 64.51857757568361
6440 65.20091247558594
6900 64.74601745605469
7360 65.80742645263672
7820 65.95906066894531
8280 65.12509155273438
8740 65.95906066894531
9200 65.04927825927734
9660 67.17210388183594
10120 65.65579986572266
10580 66.86884307861328
11040 67.39954376220703
11500 66.79302215576172
11960 66.56558227539062
12420 67.09628295898438
12880 66.41394805908203
13340 68.23351287841797
13800 68.1576919555664
14260 68.76421356201172
14720 68.61258697509766
15180 67.55117797851562
15640 68.91584777832031
16100 67.93025207519531
16560 68.08187866210938
17020 68.309326171875
17480 68.309326171875
17940 69.44654846191406
18400 69.44654846191406
18860 68.76421356201172
19320 69.59818267822266
19780 69.52236175537111
20240 68.38513946533203
20700 69.52236175537111
21160 68.76421356201172
21620 69.67399597167969
22080 69.52236175537111
22540 68.46095275878906
23000 70.35633087158203
23460 69.294921875
23920 70.20470428466797
24380 70.05307006835938
24840 69.44654846191406
25300 69.52236175537111
25760 69.21910858154297
26220 69.90144348144531
26680 71.03866577148438
27140 69.97725677490234
27600 69.59818267822266
28060 70.81121826171875
28520 71.64518737792969
28980 71.03866577148438
29440 71.34192657470703
29900 70.35633087158203
30360 72.85822296142578
30820 73.38893127441406
31280 73.31311798095703
31740 72.78240966796875
32200 71.79681396484375
32660 72.251708984375
33120 72.93404388427734
33580 71.49355316162111
34040 73.00985717773438
34500 72.70659637451172
34960 72.32752227783203
35420 72.63078308105469
35880 71.56937408447266
36340 71.87262725830078
36800 73.38893127441406
37260 73.46474456787111
37720 72.55496215820312
38180 72.85822296142578
38640 72.47914886474611
39100 72.85822296142578
39560 72.93404388427734
40020 71.87262725830078
40480 72.40333557128906
40940 73.0856704711914
41400 71.94844818115234
41860 72.02426147460938
42320 72.93404388427734
42780 71.94844818115234
43240 71.72100067138672
43700 72.78240966796875
44160 71.72100067138672
44620 72.17588806152344
45080 71.64518737792969
45540 71.94844818115234
46000 70.96285247802734
46460 72.63078308105469
46920 73.00985717773438
47380 71.72100067138672
47840 72.1000747680664
48300 72.78240966796875
48760 73.00985717773438
49220 72.70659637451172
49680 73.99545288085938
50140 72.55496215820312
50600 72.93404388427734
51060 72.93404388427734
51520 73.54055786132812
51980 72.93404388427734
52440 73.84381866455078
52900 72.251708984375
53360 73.99545288085938
53820 73.76800537109375
54280 73.31311798095703
54740 73.69219207763672
55200 72.85822296142578
55660 72.78240966796875
56120 73.0856704711914
56580 73.76800537109375
57040 73.00985717773438
57500 73.46474456787111
57960 73.0856704711914
58420 72.55496215820312
58880 72.93404388427734
59340 72.78240966796875
59800 73.61637878417969
60260 72.47914886474611
60720 73.76800537109375
61180 74.0712661743164
61640 73.61637878417969
62100 73.84381866455078
62560 73.69219207763672
63020 73.31311798095703
63480 72.85822296142578
63940 72.32752227783203
64400 74.14707946777344
64860 72.32752227783203
65320 73.54055786132812
65780 72.78240966796875
66240 72.02426147460938
66700 73.46474456787111
67160 73.31311798095703
67620 72.93404388427734
68080 73.61637878417969
68540 72.70659637451172
69000 73.76800537109375
69460 73.0856704711914
69920 73.61637878417969
70380 71.87262725830078
70840 74.22289276123047
71300 72.63078308105469
71760 73.91963958740234
72220 73.46474456787111
72680 72.93404388427734
73140 73.76800537109375
73600 72.32752227783203
74060 72.55496215820312
74520 73.69219207763672
74980 73.38893127441406
75440 73.46474456787111
75900 73.91963958740234
76360 73.99545288085938
76820 73.99545288085938
77280 73.2373046875
77740 73.38893127441406
78200 73.46474456787111
78660 73.84381866455078
79120 72.70659637451172
79580 73.76800537109375
80040 73.16148376464844
80500 73.69219207763672
80960 72.78240966796875
81420 73.91963958740234
81880 73.99545288085938
82340 73.84381866455078
82800 73.61637878417969
83260 74.22289276123047
83720 73.2373046875
84180 73.76800537109375
84640 75.20848846435547
85100 73.99545288085938
85560 74.0712661743164
86020 73.91963958740234
86480 74.22289276123047
86940 74.14707946777344
87400 73.16148376464844
87860 73.00985717773438
88320 74.22289276123047
88780 73.69219207763672
89240 73.00985717773438
89700 72.93404388427734
90160 72.78240966796875
90620 74.37452697753906
91080 74.14707946777344
91540 73.99545288085938
92000 72.93404388427734
92460 73.0856704711914
92920 73.61637878417969
93380 73.69219207763672
93840 74.14707946777344
94300 73.61637878417969
94760 74.0712661743164
95220 73.46474456787111
95680 73.76800537109375
96140 73.54055786132812
96600 73.0856704711914
97060 73.76800537109375
97520 74.0712661743164
97980 73.54055786132812
98440 72.1000747680664
98900 73.69219207763672
99360 73.16148376464844
99820 74.37452697753906
100280 74.75360107421875
100740 73.0856704711914
101200 73.46474456787111
101660 74.22289276123047
102120 73.61637878417969
102580 73.76800537109375
103040 74.22289276123047
103500 74.22289276123047
103960 74.37452697753906
104420 73.69219207763672
104880 74.22289276123047
105340 73.99545288085938
105800 74.82941436767578
106260 73.69219207763672
106720 73.69219207763672
107180 73.84381866455078
107640 74.22289276123047
108100 74.60197448730469
108560 74.0712661743164
109020 73.84381866455078
109480 73.16148376464844
109940 73.61637878417969
110400 74.14707946777344
110860 72.93404388427734
111320 73.69219207763672
111780 73.38893127441406
112240 73.61637878417969
112700 74.60197448730469
113160 73.99545288085938
113620 74.37452697753906
114080 73.69219207763672
114540 74.14707946777344
115000 73.84381866455078
115460 74.67778778076172
115920 74.0712661743164
116380 73.84381866455078
116840 73.2373046875
117300 74.45034027099611
117760 73.99545288085938
118220 75.28430938720703
118680 73.38893127441406
119140 74.22289276123047
119600 74.29871368408203
120060 73.84381866455078
120520 73.99545288085938
120980 74.60197448730469
121440 72.63078308105469
121900 74.14707946777344
122360 73.46474456787111
122820 73.99545288085938
123280 73.00985717773438
123740 74.90522766113281
124200 75.28430938720703
124660 74.37452697753906
125120 73.61637878417969
125580 72.70659637451172
126040 73.16148376464844
126500 72.78240966796875
126960 73.61637878417969
127420 75.0568618774414
127880 73.69219207763672
128340 72.93404388427734
128800 73.91963958740234
129260 74.52615356445312
129720 73.69219207763672
130180 73.54055786132812
130640 74.60197448730469
131100 74.67778778076172
131560 73.84381866455078
132020 73.54055786132812
132480 73.31311798095703
132940 73.2373046875
133400 73.00985717773438
133860 73.2373046875
134320 73.69219207763672
134780 74.52615356445312
135240 73.46474456787111
135700 73.84381866455078
136160 73.38893127441406
136620 73.16148376464844
137080 73.61637878417969
137540 73.84381866455078
138000 74.29871368408203

==> kl.txt <==
0 0
10 -0.050956778228282935
20 -0.02696940861642361
30 -0.09916044771671297
40 0.10396140813827517
50 0.16053476929664612
60 0.023399055004119873
70 -0.2656663656234741
80 0.07350790500640869
90 0.6236799359321594
100 1.0271844863891602
110 0.6047679185867311
120 3.3117761611938477
130 0.0009097233414649963
140 6.18634033203125
150 0.39414480328559875
160 1.4237887859344482
170 4.5972304344177255
180 3.68914246559143
190 1.8788890838623047
200 2.084867000579834
210 0.901769995689392
220 4.360066890716554
230 2.3078372478485107
240 5.282859802246095
250 2.1637101173400883
260 0.9474347829818726
270 35.97056579589844
280 36.397090911865234
290 13.441007614135742
300 1.9441866874694824
310 6.025286674499513
320 6.72782325744629
330 1.469059944152832
340 4.021775722503662
350 7.849570274353027
360 5.2353458404541025
370 18.85080718994141
380 7.136622428894044
390 2.321378469467163
400 2.568049907684326
410 2.1597414016723633
420 24.278255462646484
430 2.2191677093505864
440 7.821341514587402
450 5.482624053955078
460 7.549889087677003
470 8.805440902709961
480 11.970047950744629
490 15.104803085327148
500 4.479332447052002
510 14.789351463317873
520 3.3529367446899414
530 2.949542999267578
540 1.3820979595184326
550 30.986114501953125
560 4.210143566131593
570 21.11361885070801
580 3.7795293331146245
590 13.095073699951174
600 5.790141582489015
610 3.1253271102905273
620 3.5120873451232915
630 2.7428762912750244
640 3.9048352241516113
650 22.06344985961914
660 2.717480421066284
670 13.793013572692873
680 4.4814653396606445
690 24.35795021057129
700 7.553210735321046
710 3.135047435760498
720 4.887838363647461
730 5.856345176696777
740 23.761680603027347
750 10.175371170043945
760 5.052653789520265
770 10.795379638671877
780 8.938694953918457
790 6.606701850891113
800 6.386553764343263
810 1.1079535484313965
820 21.854507446289066
830 4.425654888153076
840 17.283470153808594
850 2.6104300022125244
860 4.884198188781738
870 2.844550609588623
880 6.0991129875183105
890 3.786726951599121
900 13.8643159866333
910 20.038604736328125
920 4.850005626678468
930 14.452216148376465
940 17.297697067260742
950 9.36074447631836
960 10.463171005249025
970 2.4760730266571045
980 9.99607849121094
990 6.077668190002441
1000 4.456836700439453
1010 7.681295394897462
1020 13.905058860778809
1030 8.833178520202638
1040 5.347535133361816
1050 8.125475883483888
1060 2.0417683124542236
1070 5.0100507736206055
1080 3.7119622230529785
1090 5.491743087768556
1100 5.359736442565919
1110 14.009061813354494
1120 7.062480449676515
1130 7.2151689529418945
1140 10.419187545776369
1150 14.0643892288208
1160 11.468071937561037
1170 6.212712287902833
1180 3.0639305114746094
1190 7.8829827308654785
1200 2.5547666549682617
1210 7.116314888000488
1220 3.92148494720459
1230 5.243955135345459
1240 9.459659576416017
1250 2.891968250274658
1260 9.129465103149414
1270 4.501745223999023
1280 5.877261638641357
1290 4.641620635986328
1300 1.5628490447998047
1310 2.7851462364196777
1320 4.478629112243652
1330 6.332463264465333
1340 8.329166412353517
1350 3.4301304817199707
1360 1.8777301311492922
1370 1.3884391784667969
1380 5.41548490524292
1390 6.5770263671875
1400 5.088290214538574
1410 19.37854385375977
1420 3.5473980903625493
1430 8.63501262664795
1440 7.2464823722839355
1450 2.6477961540222172
1460 6.31390142440796
1470 3.915557146072388
1480 1.802558422088623
1490 -0.11770166456699373
1500 6.151252269744873
1510 3.1737606525421143
1520 4.373030185699464
1530 6.076329708099365
1540 1.8804812431335451
1550 7.637179374694824
1560 4.934877395629884
1570 8.058730125427246
1580 3.1615521907806396
1590 3.2139077186584473
1600 4.175615310668945
1610 3.8852276802062993
1620 6.592228889465333
1630 8.243682861328125
1640 1.196568727493286
1650 4.177027702331543
1660 4.208637237548828
1670 5.592438697814941
1680 5.5079030990600595
1690 1.5880748033523562
1700 7.64119052886963
1710 8.238956451416017
1720 6.26289463043213
1730 11.836713790893556
1740 3.652782917022705
1750 6.131587028503419
1760 10.130285263061525
1770 8.036754608154297
1780 13.037575721740724
1790 2.4170520305633545
1800 3.8791470527648926
1810 5.861207008361816
1820 5.522777557373048
1830 3.529306411743164
1840 5.506486415863037
1850 4.238804817199707
1860 3.2786273956298833
1870 4.074956893920898
1880 3.6097130775451665
1890 4.895752906799316
1900 5.722048759460449
1910 6.153371810913087
1920 1.4050712585449219
1930 5.434540271759033
1940 7.751754760742187
1950 4.942209720611572
1960 5.339120388031007
1970 2.7342994213104252
1980 3.753326654434204
1990 9.101144790649414
2000 3.350241184234619
2010 4.525275707244873
2020 10.089103698730469
2030 6.54650354385376
2040 6.304690361022949
2050 1.6200497150421143
2060 4.178972244262695
2070 6.743999004364015
2080 4.262587547302246
2090 6.020734786987306
2100 6.271686553955078
2110 5.2673306465148935
2120 4.432649612426759
2130 6.429176330566406
2140 6.217194557189941
2150 7.229853630065919
2160 4.3894948959350595
2170 6.1061134338378915
2180 5.509695529937744
2190 12.96969795227051
2200 11.359844207763674
2210 5.3469696044921875
2220 4.58450174331665
2230 4.699742317199707
2240 3.5182209014892583
2250 5.99371862411499
2260 8.586992263793945
2270 6.317601203918458
2280 3.901145696640014
2290 13.32102394104004
2300 2.8263235092163086
2310 5.260676860809326
2320 8.6240930557251
2330 5.111088752746582
2340 3.6281876564025883
2350 2.5073463916778564
2360 3.3021655082702637
2370 3.377810478210449
2380 5.290081977844238
2390 5.530215263366699
2400 5.79692268371582
2410 3.3842434883117676
2420 3.6064169406890874
2430 1.6107712984085083
2440 3.9546532630920415
2450 11.083765029907228
2460 7.555068492889404
2470 3.094797134399414
2480 2.1508598327636723
2490 5.8587236404418945
2500 7.657757759094238
2510 10.615857124328613
2520 22.42675018310547
2530 4.2928571701049805
2540 5.1002912521362305
2550 5.199726581573486
2560 3.7877488136291504
2570 6.967942237854005
2580 5.661245346069337
2590 7.988866806030273
2600 14.890600204467773
2610 1.4057568311691284
2620 10.686697006225588
2630 1.9695476293563843
2640 8.333703994750978
2650 4.606219291687013
2660 1.4980295896530151
2670 13.245140075683596
2680 5.90508270263672
2690 4.548133850097656
2700 3.4483265876770024
2710 7.90238380432129
2720 13.29682445526123
2730 2.50673770904541
2740 3.7254152297973633
2750 5.0680694580078125
2760 7.196394443511964
2770 1.9751428365707395
2780 7.337278842926025
2790 2.213468074798584
2800 5.540802001953125
2810 5.40795135498047
2820 6.859436511993408
2830 6.619019031524658
2840 2.824064254760742
2850 2.9044091701507573
2860 5.8748512268066415
2870 3.0363428592681885
2880 3.30372953414917
2890 10.016921043395996
2900 1.7188014984130862
2910 8.06762981414795
2920 3.6125957965850835
2930 2.6374144554138184
2940 2.3125126361846924
2950 5.398623943328857
2960 5.654360294342041
2970 5.443737030029298
2980 2.6065847873687744
2990 3.056974172592163
3000 6.168340682983398
3010 2.1283578872680664
3020 6.087967395782472
3030 9.256528854370117
3040 7.02845859527588
3050 6.267355918884277
3060 6.40704345703125
3070 3.6788351535797124
3080 2.2087483406066895
3090 5.320761680603027
3100 6.567713737487794
3110 5.051424026489259
3120 6.46935272216797
3130 2.1805672645568848
3140 6.267364501953126
3150 1.4763402938842771
3160 3.9677166938781743
3170 6.8230838775634775
3180 6.165198802947998
3190 4.943368911743164
3200 5.8780436515808105
3210 3.1317803859710693
3220 9.17634391784668
3230 6.83158302307129
3240 3.8448319435119633
3250 3.7380912303924565
3260 2.1397013664245605
3270 2.8844623565673833
3280 9.80168914794922
3290 5.064016819000244
3300 3.0258069038391113
3310 16.993064880371094
3320 5.798089504241943
3330 2.9741597175598145
3340 3.81654953956604
3350 1.5323685407638552
3360 6.848736763000488
3370 4.178071975708009
3380 4.955769062042236
3390 4.437234401702882
3400 3.9967269897460933
3410 6.8585357666015625
3420 5.171058177947998
3430 3.4142146110534672
3440 4.727257251739502
3450 8.568284034729004
3460 5.823222637176515
3470 8.03636169433594
3480 2.2850241661071777
3490 8.464569091796875
3500 4.917520046234132
3510 4.160416603088379
3520 2.1977109909057617
3530 6.034169197082519
3540 2.0457515716552734
3550 2.98145055770874
3560 7.723816871643066
3570 3.9062359333038335
3580 3.1035127639770512
3590 7.9479713439941415
3600 2.845041275024414
3610 7.291175842285156
3620 3.997873783111572
3630 5.934741973876953
3640 5.3901124000549325
3650 7.666903018951417
3660 4.129711151123048
3670 4.682893753051759
3680 9.324520111083984
3690 8.2186975479126
3700 5.476593017578125
3710 5.978414058685304
3720 4.003238201141357
3730 2.0501115322113037
3740 9.485896110534668
3750 3.860441207885742
3760 6.716660499572755
3770 4.5153894424438485
3780 2.052748680114746
3790 2.838231086730957
3800 5.126411437988281
3810 3.843115329742432
3820 9.2449426651001
3830 3.9543614387512207
3840 2.6896111965179443
3850 7.6971402168273935
3860 7.50876522064209
3870 4.392031669616699
3880 4.09565305709839
3890 2.0039713382720947
3900 5.696215629577638
3910 4.90458869934082
3920 8.155473709106445
3930 3.1608061790466313
3940 4.7402992248535165
3950 6.690767288208009
3960 5.886454105377197
3970 3.2017810344696045
3980 2.6375164985656743
3990 9.613874435424805
4000 4.270359992980957
4010 7.33928680419922
4020 5.007125377655029
4030 7.0264573097229
4040 4.298453330993652
4050 4.494346618652345
4060 7.230137825012208
4070 4.428512096405029
4080 6.431650161743164
4090 2.733706474304199
4100 4.78271484375
4110 4.145277500152588
4120 4.670584678649902
4130 7.7811365127563485
4140 3.7669520378112793
4150 3.404534816741943
4160 4.1228041648864755
4170 7.75191354751587
4180 8.77769470214844
4190 1.7264428138732912
4200 6.714898109436035
4210 5.807232856750488
4220 4.765324592590332
4230 4.124776840209961
4240 1.6084225177764893
4250 9.919551849365234
4260 1.0999279022216797
4270 3.5010900497436523
4280 3.3374700546264653
4290 6.906349182128906
4300 7.156456470489503
4310 6.6726179122924805
4320 4.159476280212402
4330 6.950075149536134
4340 3.423725128173828
4350 8.263853073120117
4360 6.033553123474121
4370 4.606019020080566
4380 2.84720778465271
4390 0.4029490947723389
4400 5.863131046295166
4410 5.153015613555908
4420 10.596075057983398
4430 5.916055202484132
4440 2.9302892684936523
4450 4.034140110015869
4460 4.087071418762207
4470 2.90618896484375
4480 2.31277847290039
4490 4.639694690704347
4500 8.256437301635742
4510 2.1995584964752197
4520 7.2521400451660165
4530 7.434046268463136
4540 5.493678569793701
4550 7.983422756195068
4560 7.150290489196777
4570 10.756736755371096
4580 6.444484710693359
4590 4.9836955070495605
4600 2.2698314189910893
4610 5.405113220214845
4620 3.3766174316406254
4630 4.2340054512023935
4640 6.809290885925294
4650 7.010411262512208
4660 7.662670135498048
4670 3.158628463745117
4680 1.9180455207824707
4690 3.3309450149536133
4700 5.880126953125
4710 3.09143328666687
4720 7.024018287658691
4730 8.353153228759767
4740 6.105310916900636
4750 12.465968132019045
4760 9.86911392211914
4770 8.35286808013916
4780 7.676255702972413
4790 4.504277229309082
4800 4.8569488525390625
4810 4.611323356628418
4820 6.8341193199157715
4830 5.373143196105957
4840 3.271836757659912
4850 5.203890800476074
4860 5.512752532958984
4870 11.980461120605469
4880 3.977042436599731
4890 6.799821853637695
4900 3.4681372642517094
4910 4.513101577758789
4920 8.167583465576172
4930 3.449355840682983
4940 8.619058609008789
4950 5.5516228675842285
4960 2.2159323692321777
4970 1.5137748718261719
4980 10.854663848876953
4990 5.98485803604126
5000 4.80916166305542
5010 4.998144149780273
5020 2.7457027435302734
5030 5.4940881729125985
5040 4.5296292304992685
5050 3.1275329589843754
5060 2.9668061733245854
5070 4.087088108062744
5080 0.8416455984115601
5090 5.341865539550781
5100 5.9442834854125985
5110 8.48236083984375
5120 2.212247848510742
5130 5.421396255493164
5140 4.350846767425537
5150 5.1523380279541025
5160 3.8504872322082524
5170 4.874475955963136
5180 2.9587202072143555
5190 3.9211373329162598
5200 6.097893238067628
5210 8.52029800415039
5220 5.039444446563722
5230 4.373138427734375
5240 3.972802639007568
5250 6.018096923828126
5260 2.3117716312408447
5270 3.7247028350830083
5280 4.023550510406494
5290 4.796230316162109
5300 3.271876811981201
5310 9.698151588439941
5320 2.758470773696899
5330 2.2249088287353516
5340 6.787485122680665
5350 3.1014935970306396
5360 1.9159860610961912
5370 2.4850821495056152
5380 8.056635856628418
5390 6.081178665161134
5400 5.112344741821289
5410 5.394466400146484
5420 4.1539087295532235
5430 0.9650500416755676
5440 3.0733399391174316
5450 4.354655742645265
5460 5.342177867889404
5470 2.8964195251464844
5480 2.8181574344635014
5490 0.7703229188919067
5500 1.0237956047058103
5510 1.7604938745498655
5520 6.2128567695617685
5530 3.376648187637329
5540 3.9375534057617183
5550 2.12200927734375
5560 1.8636133670806883
5570 6.651327610015869
5580 5.625418663024902
5590 3.7899131774902344
5600 5.419736862182617
5610 2.162410020828247
5620 6.095339775085449
5630 4.4051337242126465
5640 3.5178637504577637
5650 4.7032341957092285
5660 1.947321534156799
5670 2.473691940307617
5680 4.606572151184082
5690 7.483736991882324
5700 3.772646903991699
5710 2.7632288932800293
5720 7.130030155181886
5730 5.847569465637207
5740 2.669159889221191
5750 10.003095626831056
5760 6.199289321899414
5770 4.5559096336364755
5780 11.173973083496096
5790 5.181148052215576
5800 4.700939178466798
5810 3.029409885406494
5820 1.431697130203247
5830 4.284106731414795
5840 4.943411350250244
5850 9.981560707092285
5860 5.820589065551759
5870 3.447864532470703
5880 7.436169624328613
5890 3.2201409339904785
5900 10.33253002166748
5910 7.964833736419679
5920 6.003472328186035
5930 4.367006778717041
5940 4.370532035827638
5950 3.20965576171875
5960 3.0454664230346684
5970 6.367189407348634
5980 5.187151908874513
5990 2.4729413986206055
6000 3.3398189544677734
6010 3.5990068912506104
6020 5.5706939697265625
6030 2.8501596450805664
6040 4.4098029136657715
6050 8.449048042297363
6060 1.943643569946289
6070 6.1182355880737305
6080 3.500690460205078
6090 3.6122574806213383
6100 1.733509540557861
6110 7.733542442321777
6120 5.4782185554504395
6130 7.56471061706543
6140 2.004622459411621
6150 5.068332195281982
6160 2.6545629501342773
6170 1.57393479347229
6180 7.591510772705079
6190 6.3513784408569345
6200 4.666211128234863
6210 5.462116718292236
6220 3.5938868522644043
6230 5.2386512756347665
6240 2.5584516525268555
6250 3.636841773986816
6260 7.1324872970581055
6270 5.789515972137451
6280 4.5707550048828125
6290 4.4425482749938965
6300 4.407244682312013
6310 1.5238857269287112
6320 2.9814651012420654
6330 5.573476314544679
6340 4.780243873596191
6350 3.4992125034332275
6360 6.410606384277345
6370 5.612262725830078
6380 2.8339440822601323
6390 7.001981735229492
6400 6.6619935035705575
6410 4.773367404937744
6420 5.3361310958862305
6430 4.970635414123535
6440 7.556706428527833
6450 8.691797256469728
6460 7.590294361114503
6470 3.8127675056457524
6480 0.1880641579627991
6490 5.8791589736938485
6500 3.92269229888916
6510 5.7258644104003915
6520 11.328290939331056
6530 4.122814178466798
6540 10.650242805480957
6550 3.7379474639892583
6560 2.23274564743042
6570 2.4180119037628174
6580 2.1684238910675053
6590 5.0188283920288095
6600 2.7614955902099614
6610 2.5026025772094727
6620 3.4685494899749756
6630 7.2180776596069345
6640 4.792128562927246
6650 7.653832912445068
6660 2.609166145324707
6670 2.577395439147949
6680 2.6222715377807617
6690 4.089555740356445
6700 4.19931697845459
6710 2.8647661209106445
6720 5.824434280395509
6730 4.900799751281738
6740 9.169078826904297
6750 5.227367401123048
6760 1.4696481227874756
6770 7.043203353881837
6780 4.977077484130859
6790 8.367168426513672
6800 6.1385908126831055
6810 4.0823235511779785
6820 4.5044193267822275
6830 2.2983508110046387
6840 7.58861541748047
6850 3.6736884117126465
6860 1.5913829803466795
6870 4.676133155822755
6880 8.01243782043457
6890 4.717845916748048
6900 1.4766302108764648
6910 3.018606424331665
6920 6.8144707679748535
6930 5.9637298583984375
6940 3.4155333042144775
6950 4.190303802490234
6960 6.227476596832275
6970 1.1581678390502932
6980 3.9153766632080083
6990 3.2913956642150883
7000 2.9454152584075928
7010 2.9523675441741943
7020 7.149037361145019
7030 6.119736671447755
7040 2.5873198509216313
7050 5.62045955657959
7060 3.389719724655151
7070 5.2849135398864755
7080 5.752385139465332
7090 5.423312187194824
7100 6.3684844970703125
7110 3.2642669677734375
7120 2.9125623703002934
7130 2.7378387451171875
7140 2.3705897331237793
7150 8.867856979370117
7160 1.9146642684936523
7170 4.130362510681152
7180 7.629674434661865
7190 1.6932935714721682
7200 1.565315008163452
7210 2.0059702396392822
7220 7.9119958877563485
7230 4.8840956687927255
7240 4.457418918609619
7250 8.700003623962402
7260 5.6895318031311035
7270 1.7017021179199219
7280 1.6689674854278564
7290 6.12515926361084
7300 3.596673488616943
7310 2.6164541244506836
7320 3.72212553024292
7330 4.586058139801025
7340 5.0455756187438965
7350 6.011806488037109
7360 4.5017313957214355
7370 4.599656105041505
7380 8.006423950195312
7390 1.659406304359436
7400 4.867698192596435
7410 2.0956573486328125
7420 5.9615478515625
7430 5.489811420440675
7440 3.88763689994812
7450 2.4408111572265625
7460 6.262750148773193
7470 4.87893533706665
7480 7.26271152496338
7490 6.481637477874757
7500 5.643651962280273
7510 13.69553565979004
7520 0.5023121237754822
7530 3.2012531757354736
7540 2.336510419845581
7550 4.4440107345581055
7560 4.264455318450929
7570 5.77949333190918
7580 2.9163613319396973
7590 5.623587131500244
7600 5.54363250732422
7610 5.0681610107421875
7620 4.927292346954347
7630 6.761662006378175
7640 4.583955764770509
7650 2.74838924407959
7660 6.237399101257324
7670 7.5493059158325195
7680 5.067054748535156
7690 6.285525321960449
7700 7.359904289245605
7710 8.566450119018556
7720 6.321131229400636
7730 2.758101463317871
7740 4.488626480102539
7750 5.952685356140138
7760 2.5156950950622563
7770 5.100330352783203
7780 6.616830825805665
7790 2.9516077041625977
7800 1.4531738758087158
7810 2.7842993736267094
7820 6.176779270172119
7830 2.4837403297424316
7840 10.139960289001465
7850 4.60884189605713
7860 5.962261199951173
7870 2.7738599777221684
7880 1.0577757358551023
7890 4.5263004302978525
7900 5.708466053009033
7910 3.3521785736083984
7920 4.887871742248535
7930 5.375727653503419
7940 7.2073612213134775
7950 3.187869548797607
7960 1.4968760013580322
7970 5.746286869049072
7980 1.7541521787643433
7990 3.6090240478515625
8000 1.5385363101959229
8010 2.705824851989746
8020 3.0293526649475093
8030 4.313953399658203
8040 9.5641565322876
8050 3.2499632835388184
8060 10.577598571777346
8070 2.227626085281372
8080 9.317129135131836
8090 7.659535884857179
8100 5.513714790344238
8110 8.488423347473146
8120 6.308980941772462
8130 4.6310110092163095
8140 4.45811128616333
8150 4.51944398880005
8160 3.9369902610778813
8170 4.453420162200929
8180 3.522563219070434
8190 9.78087329864502
8200 7.055704593658447
8210 6.71444034576416
8220 4.9677510261535645
8230 3.5880169868469243
8240 1.8922610282897951
8250 2.2100262641906743
8260 4.345537185668945
8270 5.435654640197755
8280 4.88356876373291
8290 4.417931079864502
8300 5.957426071166992
8310 4.855154991149902
8320 3.905234098434448
8330 4.560861110687257
8340 2.021749496459961
8350 2.0038723945617676
8360 1.6418011188507082
8370 8.117331504821777
8380 5.26805305480957
8390 5.045586585998535
8400 4.76824426651001
8410 3.06817626953125
8420 5.0958499908447275
8430 4.355576515197754
8440 5.21387243270874
8450 0.8623785376548767
8460 3.6429488658905034
8470 4.961636543273927
8480 2.6096465587615967
8490 4.19205379486084
8500 5.862884521484376
8510 6.8310346603393555
8520 5.24134922027588
8530 5.4407243728637695
8540 1.9454696178436282
8550 3.5321156978607173
8560 2.9250924587249756
8570 5.620717048645019
8580 9.107010841369629
8590 6.220460891723634
8600 2.5533604621887207
8610 3.2963576316833496
8620 1.0243514776229858
8630 0.29044491052627563
8640 4.039775371551515
8650 0.8583261966705322
8660 2.8945848941802983
8670 5.302386283874513
8680 3.1711041927337646
8690 7.9651880264282235
8700 5.052239418029785
8710 4.054312229156494
8720 4.4899940490722665
8730 6.5040225982666025
8740 7.519634246826173
8750 2.2084507942199707
8760 2.5167202949523926
8770 9.099343299865724
8780 6.070807933807373
8790 7.605145454406738
8800 4.218502044677734
8810 4.327289581298828
8820 0.9032577276229857
8830 6.62637996673584
8840 6.15303373336792
8850 6.010700225830078
8860 3.9724457263946533
8870 2.6675965785980225
8880 3.501913785934448
8890 5.256976127624513
8900 8.405579566955566
8910 4.509730339050293
8920 3.91959810256958
8930 3.820078134536743
8940 3.032306671142578
8950 8.177388191223146
8960 9.11085605621338
8970 4.5565338134765625
8980 6.519535541534425
8990 6.135921478271484
9000 11.79013252258301
9010 2.8468236923217773
9020 3.0318074226379395
9030 4.759260177612306
9040 0.8314130902290344
9050 3.790706157684326
9060 3.2653098106384277
9070 6.081430435180664
9080 8.924068450927734
9090 5.314486503601074
9100 12.45873737335205
9110 5.3857221603393555
9120 4.783709526062013
9130 4.9683518409729
9140 4.5891218185424805
9150 2.332813262939453
9160 6.7384376525878915
9170 6.6019067764282235
9180 4.883545875549316
9190 3.4383192062377934
9200 4.482572555541992
9210 5.30663299560547
9220 2.2374565601348877
9230 4.259145736694336
9240 3.8719601631164555
9250 8.276348114013672
9260 6.136773109436035
9270 6.049245834350587
9280 1.2468115091323853
9290 2.70264983177185
9300 2.70560884475708
9310 7.4057254791259775
9320 1.7680821418762207
9330 2.242854595184326
9340 4.8941450119018555
9350 11.840457916259767
9360 3.8235695362091064
9370 3.8443899154663086
9380 4.7242279052734375
9390 4.939672470092773
9400 3.1798009872436523
9410 4.657319068908691
9420 8.369319915771484
9430 4.73450231552124
9440 1.4038248062133791
9450 3.957450866699219
9460 7.941763877868652
9470 4.387331008911134
9480 7.9431238174438485
9490 0.699359655380249
9500 3.2994673252105713
9510 3.9723646640777592
9520 4.224051475524902
9530 3.8686332702636723
9540 3.522719383239746
9550 5.899325370788574
9560 3.5095717906951904
9570 2.892259359359741
9580 5.2848596572875985
9590 8.039576530456543
9600 4.686010360717773
9610 9.012514114379885
9620 3.736891746520996
9630 6.382404327392578
9640 6.888816833496095
9650 7.276517391204835
9660 3.4526240825653076
9670 2.8384780883789062
9680 7.001885890960693
9690 4.050982475280763
9700 3.2179713249206543
9710 8.337007522583008
9720 4.813505172729492
9730 3.9903020858764653
9740 5.029849052429199
9750 1.254058837890625
9760 2.4705691337585454
9770 3.7483510971069336
9780 4.707658767700195
9790 5.62274169921875
9800 4.528791904449464
9810 1.6179248094558716
9820 0.7815885543823242
9830 10.448236465454103
9840 6.4344611167907715
9850 3.5943939685821533
9860 5.036190986633302
9870 2.6240184307098393
9880 7.716294288635255
9890 7.556916236877441
9900 0.5274337530136108
9910 4.534795761108398
9920 1.5859899520874023
9930 7.4502973556518555
9940 8.447086334228517
9950 5.2395267486572275
9960 4.648677825927734
9970 4.0967278480529785
9980 1.1589465141296387
9990 6.399806022644044
10000 4.114483833312988
10010 4.6817522048950195
10020 6.6101579666137695
10030 4.813682556152345
10040 3.4063673019409184
10050 2.1479597091674805
10060 5.245033264160156
10070 2.2370047569274902
10080 4.734372615814209
10090 5.038335800170898
10100 4.882286071777345
10110 6.9486637115478525
10120 3.4167776107788086
10130 6.619561195373535
10140 4.281275272369386
10150 10.16523551940918
10160 2.10612154006958
10170 3.0493175983428955
10180 4.776839256286621
10190 4.8106021881103525
10200 4.131887912750244
10210 3.8342163562774663
10220 4.447081089019775
10230 3.478036880493164
10240 8.392373085021974
10250 2.5052056312561035
10260 5.509491920471191
10270 6.619559288024902
10280 5.474539756774902
10290 1.8966521024703982
10300 0.5807786583900452
10310 5.989798069000244
10320 1.4065961837768555
10330 5.822822570800781
10340 5.097020149230957
10350 4.729658126831056
10360 3.3575806617736816
10370 2.0576725006103516
10380 4.614672660827638
10390 2.9628267288208012
10400 8.411943435668945
10410 3.279299736022949
10420 5.4906091690063485
10430 5.87410831451416
10440 1.9804375171661375
10450 2.081904411315918
10460 5.24452304840088
10470 1.3937354087829592
10480 9.080323219299316
10490 4.20008659362793
10500 3.9555923938751225
10510 7.473981857299806
10520 5.740072727203369
10530 1.8724939823150635
10540 8.649663925170898
10550 2.985323905944824
10560 5.567899703979492
10570 2.8023958206176762
10580 6.997242450714111
10590 1.8959953784942627
10600 7.343038558959962
10610 2.0763912200927734
10620 3.0565900802612305
10630 0.1807134747505188
10640 2.1367535591125493
10650 3.5765252113342285
10660 5.187359809875488
10670 4.888607025146484
10680 6.617864608764648
10690 9.11418151855469
10700 1.9948604106903076
10710 5.988899230957031
10720 5.675443649291992
10730 1.8597331047058103
10740 5.2329959869384775
10750 2.7983274459838867
10760 7.931342124938966
10770 4.359113693237306
10780 4.998987674713136
10790 4.0044898986816415
10800 6.550925731658935
10810 6.407597541809083
10820 7.415652751922607
10830 4.328689098358154
10840 1.3611499071121216
10850 5.6816020011901855
10860 3.025799512863159
10870 6.121445178985597
10880 5.37399435043335
10890 4.120594024658203
10900 2.7250761985778813
10910 2.59104061126709
10920 3.941884040832519
10930 5.667028427124023
10940 5.120440483093263
10950 3.7235295772552495
10960 3.8872346878051762
10970 6.521345615386964
10980 2.9625864028930664
10990 5.4964332580566415
11000 3.4342284202575684
11010 2.7124481201171875
11020 5.601589202880859
11030 5.720385551452638
11040 3.9858655929565434
11050 1.6707944869995115
11060 4.675912857055664
11070 2.712480068206787
11080 4.755803108215332
11090 2.077940464019775
11100 2.1233887672424316
11110 5.2465882301330575
11120 3.1349763870239262
11130 4.622557163238525
11140 3.613152503967285
11150 8.695735931396484
11160 3.071904420852661
11170 2.6607580184936523
11180 2.4006743431091313
11190 2.8199293613433842
11200 5.099142551422119
11210 9.254916191101074
11220 4.080376148223877
11230 8.918649673461914
11240 1.752482771873474
11250 2.8720502853393555
11260 5.053432464599609
11270 6.2192773818969735
11280 3.408144950866699
11290 4.317448616027832
11300 6.292217254638673
11310 5.084414005279541
11320 5.715566635131837
11330 3.263711929321289
11340 1.6914978027343752
11350 4.77924680709839
11360 4.442864418029785
11370 4.636153221130371
11380 2.382606506347656
11390 2.4641039371490483
11400 4.0437188148498535
11410 1.5499018430709839
11420 4.186878681182861
11430 2.4174132347106934
11440 2.3974537849426274
11450 4.087364196777345
11460 6.893137454986572
11470 8.96247673034668
11480 1.3134573698043823
11490 2.9132137298583984
11500 4.373879909515382
11510 2.935138702392578
11520 2.7711944580078125
11530 4.02127742767334
11540 2.1605081558227544
11550 5.0431742668151855
11560 2.2147040367126465
11570 2.5439882278442383
11580 8.34620189666748
11590 4.622927665710449
11600 4.339083194732666
11610 5.3491201400756845
11620 4.340592384338379
11630 3.5389635562896733
11640 7.2216553688049325
11650 5.0635647773742685
11660 3.8197622299194336
11670 6.085569381713867
11680 4.375540733337402
11690 2.7109346389770512
11700 2.904975414276123
11710 4.169661998748779
11720 4.17715883255005
11730 7.627288818359376
11740 3.0833516120910645
11750 4.346843719482423
11760 4.359523773193359
11770 2.6011452674865723
11780 4.2854371070861825
11790 3.2218270301818848
11800 0.8046602606773375
11810 4.5271453857421875
11820 3.39033579826355
11830 3.6258764266967773
11840 3.7436366081237793
11850 2.9861273765563965
11860 7.432472229003906
11870 7.014297008514404
11880 3.1387722492218013
11890 2.8251175880432133
11900 1.4980974197387695
11910 3.1694788932800293
11920 4.24650239944458
11930 5.408388137817384
11940 2.0183136463165283
11950 3.6915154457092285
11960 3.5832657814025883
11970 5.0730957984924325
11980 3.14712905883789
11990 6.1000332832336435
12000 2.848729133605957
12010 3.1750223636627197
12020 3.691859722137451
12030 6.111780643463136
12040 11.396391868591309
12050 8.090171813964844
12060 7.688904762268066
12070 2.782999038696289
12080 2.1176750659942627
12090 5.397648334503175
12100 7.8877387046813965
12110 10.567536354064941
12120 1.6572076082229614
12130 8.145776748657228
12140 7.494512557983398
12150 4.609947681427002
12160 4.319094657897949
12170 4.703254699707031
12180 5.802554607391357
12190 2.6359381675720215
12200 5.402012825012207
12210 4.6322059631347665
12220 3.37109112739563
12230 3.065585136413574
12240 6.971223831176759
12250 4.673245906829834
12260 3.8154435157775883
12270 4.722074031829834
12280 1.016361117362976
12290 1.8358021974563599
12300 8.443349838256836
12310 3.9168157577514653
12320 4.216477394104004
12330 4.637881278991699
12340 4.2852654457092285
12350 5.077883720397949
12360 2.362610101699829
12370 1.8696352243423464
12380 5.27894687652588
12390 3.858067989349365
12400 0.7386865019798279
12410 10.021799087524414
12420 5.1368513107299805
12430 8.628963470458984
12440 5.859095573425294
12450 4.103863716125488
12460 4.813610076904298
12470 5.12739372253418
12480 0.9026117324829102
12490 7.188233375549316
12500 2.9313950538635254
12510 2.34547209739685
12520 3.41001296043396
12530 5.521454811096191
12540 3.1551034450531006
12550 3.1511082649230957
12560 1.7962715625762942
12570 3.7300977706909184
12580 4.795381546020509
12590 1.5583823919296265
12600 3.6168017387390137
12610 5.484847068786621
12620 8.698451042175293
12630 4.674382209777832
12640 4.277276039123535
12650 3.1433606147766113
12660 7.707776069641113
12670 2.1106255054473877
12680 3.7456781864166264
12690 0.34663259983062744
12700 5.413014888763429
12710 3.073200225830078
12720 5.440364837646484
12730 4.21292781829834
12740 4.585281848907472
12750 1.2334164381027222
12760 6.804234504699708
12770 5.055927753448486
12780 2.523001194000244
12790 2.738836765289306
12800 6.697568893432617
12810 5.800434112548828
12820 3.2383553981781006
12830 1.0365582704544067
12840 6.290059566497804
12850 2.9930582046508794
12860 6.933727741241456
12870 4.281192302703857
12880 7.123652458190919
12890 3.4234704971313477
12900 3.7463445663452153
12910 1.1598058938980105
12920 5.400327682495117
12930 5.4012088775634775
12940 3.435791492462158
12950 1.4495404958724976
12960 4.668422222137451
12970 2.548305034637451
12980 1.1933450698852541
12990 4.166804790496826
13000 2.551145315170288
13010 3.8250293731689453
13020 2.10914945602417
13030 2.197057008743286
13040 3.0696253776550293
13050 2.887998580932617
13060 10.175012588500977
13070 2.1952288150787354
13080 4.2000818252563485
13090 7.0841875076293945
13100 5.215554714202882
13110 1.8800060749053955
13120 5.689810752868652
13130 5.42256259918213
13140 4.245087623596191
13150 3.8827843666076665
13160 6.291084289550781
13170 3.249080181121826
13180 2.3257522583007812
13190 5.855992317199707
13200 3.8672752380371094
13210 6.508228778839111
13220 2.4119346141815186
13230 1.7848145961761475
13240 7.973726272583009
13250 2.728612184524536
13260 3.6588227748870854
13270 1.5593190193176272
13280 7.294908046722413
13290 3.8985550403594975
13300 5.368340492248535
13310 4.581489562988281
13320 7.0057973861694345
13330 5.366671562194824
13340 3.1425006389617924
13350 4.955544948577882
13360 4.691707611083984
13370 8.993017196655273
13380 3.724452495574951
13390 5.93748664855957
13400 3.8910672664642334
13410 3.7000789642333984
13420 3.7766344547271733
13430 0.8826485276222229
13440 7.550783157348634
13450 3.20845890045166
13460 3.8316941261291504
13470 2.7704484462738037
13480 2.9027228355407715
13490 3.049325942993164
13500 5.103368282318115
13510 3.792051076889038
13520 6.619101524353027
13530 3.6304802894592285
13540 6.695695400238037
13550 3.4974465370178223
13560 6.155880928039552
13570 6.04201602935791
13580 5.3970913887023935
13590 7.106875419616699
13600 1.2355759143829346
13610 3.5139932632446294
13620 4.65990686416626
13630 1.6731261014938354
13640 5.340299606323242
13650 8.311789512634277
13660 4.373659133911134
13670 6.671908378601074
13680 2.1797785758972172
13690 3.483704090118408
13700 5.576974391937257
13710 5.4805707931518555
13720 11.504507064819338
13730 6.431204795837402
13740 8.547601699829103
13750 4.633160591125488
13760 3.0676550865173344
13770 0.8094887137413025
13780 2.1037821769714355
13790 3.1600327491760254
13800 2.281179666519165
13810 4.770581245422363
13820 3.1202549934387207
13830 7.166584014892578
13840 4.754136085510255
13850 4.359223365783691
13860 1.5350215435028076
13870 4.0997161865234375
13880 7.152557849884033
13890 3.7203173637390137
13900 3.6885514259338383
13910 3.843623638153076
13920 3.961320400238037
13930 4.603838920593263
13940 4.967899799346925
13950 2.7151577472686768
13960 2.606339931488037
13970 4.892977237701416
13980 5.095799922943115
13990 4.39958381652832
14000 3.3431529998779297
14010 3.976434230804443
14020 6.161316871643066
14030 3.4604351520538335
14040 4.8305559158325195
14050 4.653717994689941
14060 5.4826908111572275
14070 2.7841722965240483
14080 2.184149265289306
14090 0.5175074338912964
14100 2.80926251411438
14110 4.726776123046875
14120 5.7493672370910645
14130 13.095684051513674
14140 0.6186798810958862
14150 5.155257701873779
14160 7.839022636413574
14170 3.0471854209899902
14180 2.0758304595947266
14190 2.8322789669036865
14200 8.18505859375
14210 4.121973991394043
14220 3.3239905834198002
14230 6.062522888183595
14240 1.7438104152679443
14250 4.865718841552734
14260 2.6005444526672363
14270 11.014506340026857
14280 1.3875961303710938
14290 2.3166127204895024
14300 1.4183809757232666
14310 5.191184997558595
14320 3.9373800754547124
14330 3.4575865268707275
14340 4.305501937866211
14350 1.9598660469055176
14360 2.8869214057922363
14370 3.2440392971038823
14380 2.374480247497558
14390 8.071678161621094
14400 3.7662816047668457
14410 4.2612881660461435
14420 7.1293420791625985
14430 4.2634124755859375
14440 3.385780334472656
14450 4.937129497528076
14460 2.203195571899414
14470 4.864826679229736
14480 4.8933634757995605
14490 4.0299272537231445
14500 3.5882184505462646
14510 2.9138741493225093
14520 2.31681752204895
14530 6.552814960479736
14540 8.796173095703125
14550 5.102645397186279
14560 2.9691576957702637
14570 6.6252079010009775
14580 2.860546827316284
14590 3.3894548416137695
14600 7.466110229492187
14610 4.889285087585449
14620 4.30570125579834
14630 1.8641406297683716
14640 1.2599759101867676
14650 5.6947021484375
14660 2.3635497093200684
14670 2.5761959552764893
14680 6.289943218231201
14690 6.392776966094972
14700 3.9497351646423344
14710 3.259352684020996
14720 3.742061138153076
14730 5.428367614746095
14740 4.433957099914552
14750 6.4246206283569345
14760 4.312568664550781
14770 1.4900245666503906
14780 2.4654841423034672
14790 3.5462703704833984
14800 5.70738410949707
14810 5.418824195861816
14820 5.472701549530029
14830 3.5378386974334717
14840 6.802882671356201
14850 6.6268043518066415
14860 5.673830032348634
14870 6.821589946746826
14880 3.0594997406005864
14890 2.5111308097839355
14900 4.656668663024902
14910 4.0199294090271005
14920 4.931395053863525
14930 6.28849458694458
14940 4.9812049865722665
14950 4.7841739654541025
14960 1.6250295639038086
14970 4.1783928871154785
14980 1.5557813644409182
14990 2.2269465923309326
15000 4.21630859375
15010 2.100745677947998
15020 4.234323501586914
15030 3.0614566802978516
15040 2.4428539276123047
15050 4.257823944091798
15060 4.56634521484375
15070 7.9424638748168945
15080 4.811695098876953
15090 3.0251340866088867
15100 3.0079197883605957
15110 2.7372984886169434
15120 4.01519250869751
15130 1.8453915119171143
15140 3.3399689197540283
15150 1.4822621345520022
15160 5.286083221435548
15170 3.3135504722595215
15180 4.236379623413086
15190 2.1607429981231694
15200 6.402320861816406
15210 3.665809631347656
15220 4.628326416015625
15230 4.330135345458984
15240 3.1555838584899902
15250 4.958222389221191
15260 1.9106533527374268
15270 3.6716213226318364
15280 5.1757097244262695
15290 3.6802964210510254
15300 2.8281106948852544
15310 8.32206916809082
15320 6.044976234436035
15330 1.9401113986968992
15340 4.371323585510254
15350 3.3498859405517583
15360 3.61220383644104
15370 3.61828351020813
15380 6.6375088691711435
15390 1.6724734306335451
15400 4.225615978240968
15410 0.7635142803192139
15420 1.8463382720947263
15430 5.129344940185548
15440 2.6239418983459473
15450 7.57408905029297
15460 5.071460247039796
15470 4.9034671783447275
15480 4.982626438140869
15490 4.048213958740234
15500 4.440603733062744
15510 3.997548103332519
15520 5.169337272644043
15530 5.251698017120361
15540 5.854180335998535
15550 4.908694267272949
15560 4.60294008255005
15570 2.740330696105957
15580 1.8477333784103391
15590 7.877925872802734
15600 1.3377760648727415
15610 2.265491247177124
15620 3.0223827362060547
15630 4.2322940826416025
15640 2.698373794555664
15650 3.3653938770294194
15660 5.752795219421388
15670 5.73451042175293
15680 4.65109920501709
15690 2.134517192840576
15700 7.499769687652589
15710 6.228304862976074
15720 7.572273254394531
15730 2.0956277847290044
15740 3.1242580413818364
15750 2.5482492446899414
15760 3.5823211669921875
15770 3.1132426261901855
15780 5.394165992736816
15790 3.2955105304718013
15800 3.8856379985809326
15810 1.435752511024475
15820 -0.24799561500549316
15830 3.5837211608886723
15840 2.9958400726318364
15850 1.0414201021194458
15860 3.9217128753662114
15870 2.6333656311035156
15880 5.234159469604492
15890 2.4380114078521733
15900 0.8478736281394957
15910 8.69814682006836
15920 6.1222009658813485
15930 6.3527984619140625
15940 8.803630828857422
15950 6.21546745300293
15960 2.89469051361084
15970 5.061158180236816
15980 2.373873710632324
15990 6.249866485595703
16000 4.0839738845825195
16010 2.6177656650543213
16020 2.0600311756134033
16030 2.5487282276153564
16040 5.512518882751466
16050 4.528353691101074
16060 1.6851110458374023
16070 6.846273422241212
16080 2.0213642120361333
16090 7.215285301208497
16100 6.827416896820068
16110 5.216759204864503
16120 4.755647659301759
16130 10.94211006164551
16140 5.6071462631225595
16150 4.548018455505371
16160 7.442372798919679
16170 6.013784885406494
16180 8.281224250793457
16190 4.760164260864259
16200 1.508800983428955
16210 3.6411643028259277
16220 6.728955268859863
16230 3.7512347698211674
16240 10.214751243591309
16250 9.177637100219728
16260 4.23818302154541
16270 3.441324234008789
16280 4.534541130065918
16290 2.3090877532958984
16300 0.8323738574981691
16310 1.1635252237319946
16320 4.16903018951416
16330 1.8107357025146484
16340 5.046479225158691
16350 3.3696935176849365
16360 3.1735084056854252
16370 1.3813989162445068
16380 8.017019271850586
16390 3.5673451423645024
16400 5.3972015380859375
16410 7.676860809326173
16420 1.953706741333008
16430 3.2046380043029785
16440 5.144162654876709
16450 6.772036075592042
16460 2.6536109447479252
16470 3.61870789527893
16480 1.9456589221954343
16490 5.229829788208009
16500 2.3569953441619873
16510 7.782320976257324
16520 1.5540089607238772
16530 4.396961212158203
16540 5.62337064743042
16550 3.78941011428833
16560 7.88547420501709
16570 8.787158012390138
16580 1.8752903938293455
16590 7.614746093749999
16600 4.1713409423828125
16610 3.8210582733154297
16620 6.249044418334962
16630 1.5877654552459715
16640 5.242370128631593
16650 5.718903064727783
16660 4.970579147338867
16670 3.7767400741577153
16680 5.9296064376831055
16690 3.09291934967041
16700 1.5754027366638184
16710 2.3399763107299805
16720 3.2019147872924805
16730 6.7421183586120605
16740 4.51993989944458
16750 4.568416595458984
16760 6.523613452911378
16770 3.1566104888916016
16780 4.391320705413818
16790 2.4368069171905518
16800 5.076494216918945
16810 4.836353302001953
16820 3.576693534851074
16830 5.398661136627197
16840 2.9795198440551762
16850 4.569295883178711
16860 7.798734188079835
16870 7.1976919174194345
16880 -0.06958836317062378
16890 3.7479710578918457
16900 2.4799201488494873
16910 4.5418481826782235
16920 2.390298843383789
16930 4.303051948547363
16940 14.723756790161133
16950 4.699325084686279
16960 4.653478145599365
16970 5.7257680892944345
16980 3.224802732467651
16990 3.1275713443756104
17000 5.066447734832765
17010 4.174294948577882
17020 9.932839393615724
17030 5.470848083496095
17040 2.3471155166625977
17050 3.8986387252807617
17060 2.9706032276153564
17070 6.273193359375
17080 2.3202648162841797
17090 4.253491401672363
17100 2.8247148990631104
17110 2.7538886070251465
17120 4.1297712326049805
17130 3.6951422691345215
17140 1.8891986608505251
17150 1.2596598863601685
17160 4.471189498901367
17170 1.8610792160034182
17180 5.413428783416748
17190 1.4847760200500488
17200 3.6257147789001465
17210 6.340956687927246
17220 2.0804872512817383
17230 3.753884315490722
17240 1.7607234716415403
17250 5.806086540222169
17260 2.442083835601806
17270 4.827425956726074
17280 6.3740234375
17290 2.4888103008270264
17300 0.021249175071716312
17310 3.9939701557159424
17320 1.9502227306365967
17330 1.1004509925842283
17340 3.164957284927368
17350 2.4708075523376465
17360 2.2962019443511963
17370 2.897033929824829
17380 3.45994234085083
17390 5.303609848022462
17400 2.4569451808929443
17410 3.9017915725708012
17420 1.56526780128479
17430 5.3358869552612305
17440 10.268409729003906
17450 1.0313091278076172
17460 5.273739814758302
17470 3.666027545928955
17480 6.329869270324708
17490 4.751638412475586
17500 7.977346897125245
17510 2.6171655654907227
17520 5.717930793762207
17530 5.222887992858888
17540 0.5901815891265869
17550 1.828386306762695
17560 1.2483971118927002
17570 2.965246200561523
17580 1.5738561153411863
17590 4.7197418212890625
17600 2.0027039051055913
17610 6.1006903648376465
17620 2.9904162883758545
17630 -0.8543119430541992
17640 6.272850036621095
17650 1.8888499736785889
17660 -0.07125347852706909
17670 2.7080018520355225
17680 3.6780951023101807
17690 1.936827540397644
17700 5.938308238983154
17710 7.494891166687013
17720 2.4832620620727544
17730 8.260330200195312
17740 2.060600757598877
17750 2.1471190452575684
17760 5.0735416412353525
17770 3.5300874710083012
17780 3.727344751358032
17790 3.4963679313659672
17800 7.924901962280273
17810 5.0813679695129395
17820 3.7383880615234375
17830 1.8840512037277224
17840 8.676382064819336
17850 2.7946879863739014
17860 2.104595899581909
17870 5.166574001312257
17880 0.940645158290863
17890 2.768557548522949
17900 3.3163299560546875
17910 1.778853893280029
17920 0.7763188481330872
17930 3.808554649353027
17940 2.659241199493408
17950 2.9747028350830083
17960 1.5495566129684448
17970 2.8591537475585938
17980 1.2134625911712646
17990 4.425516128540039
18000 1.5552551746368408
18010 2.519839286804199
18020 1.7270340919494631
18030 2.8260004520416264
18040 2.0209274291992188
18050 6.0667219161987305
18060 2.0205414295196533
18070 4.308364391326904
18080 6.492643356323242
18090 3.3714346885681152
18100 3.4020686149597172
18110 1.7189887762069702
18120 2.636737823486328
18130 5.636133670806886
18140 1.7602262496948242
18150 3.8065230846405034
18160 2.0376052856445312
18170 3.2528347969055176
18180 3.5674762725830083
18190 3.5296397209167485
18200 0.922587275505066
18210 1.4875451326370241
18220 6.01728630065918
18230 5.603967189788818
18240 5.019474983215332
18250 2.225642442703247
18260 2.514512300491333
18270 4.4777822494506845
18280 2.9354732036590576
18290 5.1917853355407715
18300 1.9881683588027952
18310 2.9995157718658447
18320 1.5212354660034182
18330 3.5826265811920166
18340 4.17913818359375
18350 8.134101867675781
18360 6.5444583892822275
18370 1.5655311346054075
18380 4.379426002502441
18390 8.155571937561035
18400 11.71681022644043
18410 1.910094738006592
18420 4.81309700012207
18430 4.762380123138429
18440 3.4103641510009766
18450 2.2063674926757812
18460 5.83922576904297
18470 3.5660133361816406
18480 2.1011390686035156
18490 9.276676177978517
18500 1.1417838335037231
18510 0.6788864135742188
18520 0.6475207805633545
18530 1.1190738677978516
18540 9.055390357971193
18550 3.6764719486236577
18560 0.33274129033088684
18570 3.8402376174926762
18580 1.4270853996276855
18590 1.3469513654708862
18600 4.48086404800415
18610 5.143798828125
18620 2.688711404800415
18630 5.113594055175781
18640 3.275675058364868
18650 1.2209342718124392
18660 1.7476806640625
18670 3.7462511062622075
18680 1.0159258842468262
18690 2.8713643550872803
18700 5.234846115112306
18710 1.2782965898513794
18720 4.809881210327148
18730 3.5433340072631836
18740 1.8797723054885864
18750 -0.3431428074836731
18760 4.698432922363281
18770 5.450689315795898
18780 2.666818857192993
18790 3.5559816360473633
18800 7.502264022827148
18810 1.2870701551437378
18820 2.3223001956939697
18830 6.021857261657716
18840 3.8503425121307373
18850 2.2942445278167725
18860 5.404125690460205
18870 7.108434677124023
18880 7.514211654663087
18890 2.7133479118347172
18900 3.9842631816864014
18910 1.8036493062973025
18920 4.110398292541504
18930 4.788360118865968
18940 4.541969299316406
18950 2.3113386631011963
18960 5.201098918914796
18970 7.5845770835876465
18980 1.8673659563064575
18990 4.2254886627197275
19000 1.5168465375900269
19010 3.4589009284973145
19020 2.9623506069183354
19030 3.457111358642578
19040 5.55267095565796
19050 2.1975760459899902
19060 2.0095560550689697
19070 3.4612579345703125
19080 4.1194376945495605
19090 3.6572980880737305
19100 3.003957986831665
19110 5.433122634887695
19120 3.7618465423583984
19130 2.3467862606048584
19140 2.9267444610595703
19150 1.2283036708831787
19160 4.2826929092407235
19170 3.4582433700561523
19180 4.5954365730285645
19190 2.3035364151000977
19200 2.6511731147766113
19210 7.4618635177612305
19220 3.901435613632202
19230 3.378554582595825
19240 2.9325644969940186
19250 2.5195379257202153
19260 2.5987672805786133
19270 5.9496240615844735
19280 2.796478509902954
19290 9.846755027770996
19300 2.2471184730529785
19310 2.7963356971740723
19320 3.40531063079834
19330 2.7464144229888916
19340 1.4442713260650635
19350 8.451476097106935
19360 5.368457794189453
19370 2.3991572856903076
19380 3.2808666229248047
19390 3.4753458499908447
19400 2.1603543758392334
19410 1.9704376459121704
19420 6.4760847091674805
19430 2.7564673423767094
19440 6.435859203338624
19450 5.887076377868652
19460 1.940402269363403
19470 4.319686412811279
19480 2.620741844177246
19490 2.6521463394165044
19500 2.9344503879547124
19510 2.091848850250244
19520 4.6080732345581055
19530 2.1805200576782227
19540 5.66906499862671
19550 4.638276100158691
19560 2.2779877185821533
19570 2.7150230407714844
19580 4.080479621887207
19590 3.617115020751953
19600 2.4233460426330566
19610 5.922272682189941
19620 1.2878155708312988
19630 3.06785249710083
19640 6.3193655014038095
19650 1.1397229433059692
19660 3.9281959533691406
19670 11.924851417541506
19680 4.5637102127075195
19690 3.93353009223938
19700 4.828639030456543
19710 1.7061760425567627
19720 4.994117736816406
19730 4.57423210144043
19740 11.143861770629885
19750 1.3441945314407349
19760 3.6010899543762207
19770 6.436192512512208
19780 6.437519550323486
19790 4.553741455078125
19800 4.085406303405763
19810 1.5521967411041262
19820 1.3449550867080688
19830 2.5611929893493652
19840 2.5425314903259277
19850 1.8532366752624512
19860 2.6900453567504883
19870 5.0444607734680185
19880 4.6157007217407235
19890 4.25747013092041
19900 3.02455735206604
19910 2.6150596141815186
19920 2.90643310546875
19930 3.6730599403381343
19940 2.543959617614746
19950 5.647873401641847
19960 3.6731810569763184
19970 4.3580756187438965
19980 2.4260110855102544
19990 3.26309585571289
20000 0.9272433519363403
20010 3.4975361824035645
20020 1.3356366157531738
20030 3.3604846000671387
20040 1.5363469123840332
20050 6.786001205444337
20060 2.6657381057739262
20070 3.7515501976013184
20080 1.2503167390823364
20090 4.862658977508546
20100 1.214879035949707
20110 4.727814197540283
20120 3.758637428283691
20130 2.6117973327636723
20140 3.4847545623779297
20150 4.6113061904907235
20160 2.2525844573974614
20170 4.98665714263916
20180 3.36449933052063
20190 2.901492118835449
20200 3.5632991790771484
20210 4.424966812133789
20220 1.6957547664642334
20230 4.758768558502197
20240 3.9139752388000493
20250 4.913409233093263
20260 4.132033824920654
20270 5.368593692779541
20280 1.7197363376617432
20290 3.8262469768524174
20300 4.7716336250305185
20310 4.726553916931152
20320 2.5732631683349614
20330 2.0150368213653564
20340 3.8094272613525395
20350 9.928652763366701
20360 4.06331205368042
20370 3.39746618270874
20380 2.8761734962463383
20390 7.732315063476563
20400 2.0033743381500244
20410 3.150171279907226
20420 3.09554123878479
20430 6.070179462432861
20440 2.9607222080230713
20450 2.7489290237426762
20460 4.551229476928711
20470 4.253576278686523
20480 4.051826477050781
20490 4.223860740661621
20500 3.5945839881896973
20510 0.6959571242332457
20520 4.68370246887207
20530 1.586687088012695
20540 3.626582622528076
20550 3.283954620361328
20560 2.892087936401367
20570 2.783414840698242
20580 6.253540992736816
20590 1.5457067489624023
20600 6.5373268127441415
20610 4.580866813659668
20620 1.0050466060638428
20630 1.5598344802856443
20640 1.7529031038284302
20650 4.9232263565063485
20660 0.21540242433547976
20670 4.177879810333252
20680 4.719940662384033
20690 3.826020240783691
20700 2.6858396530151367
20710 4.989605903625488
20720 2.069183826446533
20730 10.252178192138674
20740 4.995290756225587
20750 3.1590042114257812
20760 6.375325679779054
20770 3.5014231204986572
20780 3.3872609138488774
20790 1.4499622583389282
20800 6.47360897064209
20810 4.208211898803711
20820 1.841702580451965
20830 3.024890899658203
20840 2.10538387298584
20850 5.022404670715332
20860 -0.1662365198135376
20870 1.1787621974945068
20880 4.854574203491211
20890 5.59840726852417
20900 3.4097795486450195
20910 5.769353866577148
20920 8.87178897857666
20930 4.600733280181886
20940 1.0996731519699097
20950 5.877044677734376
20960 4.6158461570739755
20970 1.4802970886230469
20980 1.508057355880737
20990 3.959994077682495
21000 5.134393215179443
21010 1.6698975563049316
21020 5.479727268218994
21030 1.346808314323425
21040 4.0418152809143075
21050 3.6379835605621342
21060 1.8550957441329956
21070 2.789283275604248
21080 1.96977698802948
21090 0.6661418676376343
21100 3.3346898555755615
21110 4.523633003234863
21120 3.783594131469726
21130 4.550828456878662
21140 1.4106183052062988
21150 1.96304988861084
21160 5.5633935928344735
21170 4.155200958251953
21180 4.3751068115234375
21190 7.728424072265626
21200 3.8622813224792485
21210 2.522188663482666
21220 1.7674602270126343
21230 3.9780890941619873
21240 4.5779619216918945
21250 5.42015838623047
21260 3.066995620727539
21270 4.369436264038086
21280 2.4949245452880864
21290 9.092357635498049
21300 2.372672319412231
21310 2.730403184890747
21320 6.695915699005128
21330 3.7620515823364262
21340 3.5076379776000977
21350 1.1980891227722168
21360 6.3470330238342285
21370 4.4684839248657235
21380 3.6571896076202393
21390 7.300918579101563
21400 3.679777860641479
21410 0.8006368875503541
21420 3.2385575771331787
21430 2.087552547454834
21440 2.4585649967193604
21450 2.207013368606567
21460 0.9861349463462831
21470 1.6724377870559692
21480 5.0320682525634775
21490 5.99650764465332
21500 7.9517502784729
21510 4.323306083679199
21520 4.2013115882873535
21530 6.937561988830566
21540 4.696930408477783
21550 3.440676689147949
21560 4.986655235290527
21570 2.340663433074951
21580 1.3871406316757202
21590 2.4154021739959717
21600 5.199785232543945
21610 4.036226272583009
21620 2.102051258087158
21630 7.688629627227783
21640 7.023770332336427
21650 6.093632698059082
21660 5.229673385620117
21670 6.831876754760742
21680 1.0548583269119263
21690 4.114972114562988
21700 0.549724280834198
21710 2.098665714263916
21720 4.694546699523927
21730 6.368061065673828
21740 2.235208749771118
21750 2.6234257221221924
21760 6.1979193687438965
21770 2.6579909324645996
21780 0.3409096598625183
21790 3.7821981906890874
21800 3.0407204627990723
21810 2.5227246284484863
21820 4.433383464813232
21830 6.993196964263917
21840 2.1599392890930176
21850 2.5240006446838383
21860 6.69624423980713
21870 3.75895881652832
21880 3.6800036430358887
21890 2.8352572917938232
21900 3.2009267807006836
21910 6.279018402099609
21920 2.802537441253662
21930 6.077947616577148
21940 2.9565634727478027
21950 4.0481486320495605
21960 2.26886248588562
21970 1.2129449844360352
21980 3.738503456115722
21990 2.369675874710083
22000 5.008698463439941
22010 4.59231424331665
22020 2.1631746292114262
22030 3.468419313430786
22040 8.094560623168945
22050 2.1473042964935303
22060 2.511977195739746
22070 6.790951728820802
22080 2.4485354423522954
22090 3.9654674530029297
22100 4.00292444229126
22110 2.6635022163391113
22120 2.925095796585083
22130 3.9040064811706543
22140 7.466906547546388
22150 1.0169275999069214
22160 1.780341029167175
22170 4.283576488494873
22180 3.0021944046020512
22190 5.144058704376222
22200 4.7841644287109375
22210 2.2361249923706055
22220 2.8722312450408936
22230 5.613593101501466
22240 5.34307336807251
22250 8.458349227905273
22260 2.743088960647583
22270 2.1399989128112793
22280 3.4544935226440434
22290 0.5634927749633789
22300 7.514172554016113
22310 7.0646796226501465
22320 3.0202517509460454
22330 2.8392615318298344
22340 5.510136604309082
22350 3.1525063514709473
22360 5.96558952331543
22370 5.168930530548097
22380 1.9106764793395996
22390 3.101809978485107
22400 2.130664825439453
22410 3.2904672622680664
22420 3.378508567810058
22430 2.8385186195373535
22440 9.15180778503418
22450 5.9346418380737305
22460 1.9601407051086424
22470 3.5411820411682133
22480 3.4903254508972172
22490 2.6692311763763428
22500 3.7507038116455083
22510 2.0039772987365723
22520 4.475090503692627
22530 6.095738410949707
22540 2.1808161735534672
22550 4.863345146179199
22560 4.684144020080566
22570 6.935114860534669
22580 4.3295021057128915
22590 5.781932830810548
22600 3.0535268783569336
22610 6.129852294921876
22620 3.3716094493865967
22630 2.4384427070617676
22640 3.0580873489379883
22650 4.2191009521484375
22660 3.422114849090576
22670 2.433563232421875
22680 4.0809011459350595
22690 2.654266595840454
22700 5.6171607971191415
22710 2.9725818634033203
22720 2.8997635841369633
22730 2.8007545471191406
22740 3.585630893707275
22750 2.1295015811920166
22760 3.347107172012329
22770 2.3571116924285893
22780 5.248388290405273
22790 6.503280162811279
22800 3.417968988418579
22810 6.034933567047119
22820 2.9950301647186284
22830 2.0959794521331787
22840 8.083171844482422
22850 1.4784951210021973
22860 4.104117393493652
22870 1.7530008554458618
22880 2.1941418647766113
22890 2.7690982818603516
22900 4.41150426864624
22910 3.34934139251709
22920 4.8346500396728525
22930 5.99576997756958
22940 1.1168638467788696
22950 2.8508977890014653
22960 0.9716071486473083
22970 5.881337165832519
22980 1.617817997932434
22990 2.2027335166931152
23000 4.13176727294922
23010 5.657665252685548
23020 2.6616227626800537
23030 2.9435322284698486
23040 5.4623684883117685
23050 6.900370121002197
23060 7.7355694770813
23070 3.1945819854736333
23080 5.55317258834839
23090 2.3046536445617676
23100 2.6500287055969243
23110 8.298013687133789
23120 3.830935955047607
23130 3.9640769958496094
23140 4.9241228103637695
23150 6.6618432998657235
23160 1.9831858873367312
23170 2.554281711578369
23180 2.5909514427185063
23190 2.7383785247802734
23200 7.905390739440919
23210 2.3594439029693604
23220 5.568361282348634
23230 1.427354335784912
23240 1.1853020191192627
23250 4.359940052032472
23260 2.8431239128112793
23270 3.502300977706909
23280 4.14645528793335
23290 4.1961355209350595
23300 6.062316417694093
23310 5.6363515853881845
23320 6.5153045654296875
23330 2.3443164825439453
23340 2.454064130783081
23350 4.066894054412843
23360 5.145330429077148
23370 7.2047696113586435
23380 5.817057132720947
23390 0.032942429184913635
23400 3.871883869171142
23410 2.3465287685394287
23420 2.2386474609375
23430 4.43961763381958
23440 6.4126319885253915
23450 2.9855802059173584
23460 4.383480072021484
23470 2.5323166847229004
23480 4.006260871887207
23490 1.8176002502441408
23500 3.5616757869720463
23510 3.7114679813385014
23520 2.0251579284667973
23530 4.336146354675293
23540 0.5565666556358337
23550 2.113445997238159
23560 5.2132863998413095
23570 3.3626317977905273
23580 0.5876237154006958
23590 4.619824409484863
23600 3.0989165306091313
23610 4.663692474365234
23620 1.7323818206787112
23630 2.56427001953125
23640 1.2971528768539429
23650 2.673662900924682
23660 3.1278891563415527
23670 5.548886299133302
23680 3.2139878273010254
23690 1.5618395805358887
23700 3.177305698394775
23710 1.7823338508605955
23720 8.137086868286133
23730 3.4973680973052983
23740 7.996752738952638
23750 1.7122037410736084
23760 8.94546127319336
23770 1.1380561590194702
23780 3.0019035339355473
23790 3.2988600730895996
23800 5.108589172363281
23810 6.904743194580078
23820 0.20647084712982178
23830 2.8094277381896973
23840 1.8450570106506348
23850 6.100820064544679
23860 5.209294319152832
23870 3.0190382003784184
23880 3.9795150756835933
23890 2.0134131908416752
23900 7.9184417724609375
23910 5.0981950759887695
23920 2.3638224601745605
23930 0.8623039722442627
23940 0.047768682241439826
23950 2.3814167976379395
23960 2.2689731121063232
23970 3.563166856765747
23980 2.2076692581176762
23990 2.955049991607666
24000 2.756247043609619
24010 3.9167499542236333
24020 7.336592197418214
24030 3.42053747177124
24040 6.55757236480713
24050 3.7434911727905273
24060 5.50776481628418
24070 3.1550254821777344
24080 2.7791008949279785
24090 1.5082204341888428
24100 6.1746039390563965
24110 4.619782447814941
24120 3.5232441425323486
24130 3.5984492301940922
24140 4.403520107269287
24150 2.7085723876953125
24160 2.223395824432373
24170 3.6095063686370854
24180 1.0541486740112305
24190 4.433581352233888
24200 3.6636281013488774
24210 3.2073814868927
24220 4.716361045837402
24230 5.300177574157716
24240 5.1580824851989755
24250 7.792982578277589
24260 6.5140252113342285
24270 5.7386212348938
24280 3.7224628925323486
24290 2.4550113677978516
24300 1.619790434837341
24310 0.8881589174270631
24320 3.3952581882476807
24330 3.0339224338531494
24340 1.2258038520812988
24350 6.122761249542236
24360 1.4512903690338135
24370 5.04925537109375
24380 3.9265196323394775
24390 5.01120662689209
24400 3.1477506160736084
24410 1.221009612083435
24420 3.4280893802642822
24430 3.3378877639770512
24440 6.2490930557250985
24450 1.4376713037490845
24460 2.594128131866455
24470 5.835438728332519
24480 3.4213268756866455
24490 -0.06528928875923158
24500 3.0627193450927734
24510 3.8528718948364262
24520 2.5021190643310547
24530 3.0814356803894043
24540 1.7241244316101074
24550 6.3662238121032715
24560 4.8214945793151855
24570 1.9986498355865479
24580 8.691485404968263
24590 2.4490821361541752
24600 1.0740219354629517
24610 1.084625482559204
24620 4.408289432525636
24630 3.8373923301696777
24640 3.7005014419555664
24650 1.4033315181732178
24660 4.489664077758789
24670 3.733081817626953
24680 0.4568596184253693
24690 2.1526217460632324
24700 3.257484436035156
24710 2.2429981231689453
24720 7.208346366882324
24730 4.778376579284668
24740 3.2784056663513184
24750 2.733203887939453
24760 6.020816326141357
24770 2.888608694076538
24780 0.8976496458053589
24790 2.1369781494140625
24800 1.5207898616790771
24810 2.1702239513397217
24820 1.7276979684829712
24830 5.329442977905273
24840 4.700667858123779
24850 1.5116289854049683
24860 2.227814197540283
24870 6.577363014221191
24880 1.1477925777435303
24890 2.9034721851348877
24900 5.322068691253662
24910 1.3236745595932007
24920 2.9630732536315922
24930 1.4124853610992432
24940 6.8574018478393555
24950 3.1931245326995854
24960 4.00928258895874
24970 1.7871465682983398
24980 3.185667037963867
24990 4.1679773330688485
25000 2.1537530422210693
25010 4.7419495582580575
25020 5.391605854034425
25030 1.518974542617798
25040 3.2014472484588623
25050 3.9227895736694336
25060 9.050077438354492
25070 4.036617279052734
25080 3.30405855178833
25090 7.0940589904785165
25100 2.4023575782775883
25110 5.030766487121582
25120 6.711315631866455
25130 1.1329398155212402
25140 2.062761068344116
25150 3.079529285430908
25160 4.174992084503175
25170 1.8579211235046387
25180 1.6751587390899658
25190 2.9556784629821777
25200 2.7914881706237793
25210 4.423178672790527
25220 5.273682594299316
25230 1.4311668872833252
25240 1.81143856048584
25250 3.2618799209594727
25260 1.3242007493972778
25270 5.4676666259765625
25280 4.417608261108398
25290 6.0775227546691895
25300 1.9082069396972656
25310 2.845980644226074
25320 5.958724021911621
25330 2.3865973949432373
25340 5.266157627105714
25350 3.18497371673584
25360 2.0156946182250977
25370 2.6535167694091797
25380 2.5710868835449223
25390 3.107924699783325
25400 3.1066555976867676
25410 6.06655216217041
25420 1.2823216915130615
25430 1.2986161708831787
25440 4.410242557525636
25450 2.975060224533081
25460 4.167004585266113
25470 4.3119850158691415
25480 5.443112373352052
25490 4.900262355804443
25500 5.648822784423828
25510 2.509214401245117
25520 3.6527411937713623
25530 6.873167037963867
25540 3.3337562084198002
25550 8.613484382629396
25560 5.906834602355957
25570 2.1936197280883794
25580 6.275590896606445
25590 5.196439266204834
25600 1.2998074293136597
25610 4.789608955383302
25620 0.5029299855232239
25630 2.2033281326293945
25640 3.0209372043609624
25650 2.9400634765625
25660 5.504448413848878
25670 0.6051028370857239
25680 3.3578655719757085
25690 1.370972990989685
25700 3.6759266853332524
25710 2.6294736862182617
25720 1.8676564693450928
25730 1.9623045921325684
25740 5.175918102264404
25750 2.5613248348236084
25760 3.275738477706909
25770 9.07147216796875
25780 2.4628992080688477
25790 5.6596856117248535
25800 2.072719097137451
25810 2.67075777053833
25820 2.7095475196838383
25830 1.4048168659210203
25840 6.7195987701416025
25850 9.318812370300293
25860 2.236082077026367
25870 1.4202089309692383
25880 2.3121559619903564
25890 3.041604995727539
25900 2.3825531005859375
25910 2.3434290885925293
25920 4.812397003173828
25930 5.29995059967041
25940 6.01087760925293
25950 5.1581549644470215
25960 2.930685520172119
25970 4.427391529083252
25980 3.0901174545288086
25990 5.1114091873168945
26000 2.6214637756347656
26010 4.01305627822876
26020 0.5375263690948486
26030 3.16503643989563
26040 3.3731403350830083
26050 4.83237361907959
26060 1.3538777828216553
26070 3.9647698402404785
26080 5.62896728515625
26090 2.7631494998931885
26100 5.759317398071289
26110 6.038167953491212
26120 2.375723361968994
26130 4.290621757507324
26140 1.0422374010086062
26150 1.3326408863067627
26160 2.2624876499176025
26170 4.9458374977111825
26180 -0.03648078441619873
26190 2.0946366786956787
26200 1.4121158123016355
26210 4.89075803756714
26220 5.118529796600343
26230 2.9683530330657963
26240 3.9819819927215576
26250 5.354864120483398
26260 3.2507095336914062
26270 2.1494364738464355
26280 5.497655391693115
26290 3.2452549934387207
26300 3.4935731887817383
26310 4.5147318840026855
26320 4.6813392639160165
26330 2.8023078441619873
26340 7.799148082733154
26350 2.2219700813293457
26360 1.9950603246688843
26370 4.1948018074035645
26380 6.471095085144044
26390 4.4058289527893075
26400 2.5308830738067627
26410 4.5717225074768075
26420 3.587646484375
26430 1.221711039543152
26440 3.0799736976623535
26450 3.0863003730773926
26460 4.923752784729005
26470 2.464261531829834
26480 6.564672470092773
26490 3.6776180267333984
26500 1.8237111568450928
26510 2.6267969608306885
26520 3.832954168319702
26530 4.76567268371582
26540 2.997702121734619
26550 1.8328230381011963
26560 6.638913154602052
26570 4.6531763076782235
26580 2.5831518173217773
26590 2.8972487449645996
26600 5.677495002746582
26610 3.1853508949279785
26620 3.2592370510101323
26630 4.368098735809326
26640 1.6243326663970947
26650 7.410340309143066
26660 2.4032795429229736
26670 3.687967538833618
26680 2.6197199821472172
26690 3.699888467788696
26700 3.627511978149414
26710 1.6392199993133543
26720 3.3349449634552
26730 3.8252301216125493
26740 1.8192512989044192
26750 4.2636590003967285
26760 3.5865051746368413
26770 1.4863905906677246
26780 5.465169429779054
26790 5.992818832397462
26800 2.6518576145172124
26810 1.9594786167144775
26820 2.596846580505371
26830 5.6723976135253915
26840 2.709599494934082
26850 4.027864933013916
26860 4.373640537261964
26870 1.223427653312683
26880 2.4256434440612793
26890 2.0634605884552
26900 1.6953949928283691
26910 5.836329936981201
26920 1.3790222406387331
26930 4.349545955657959
26940 5.864932060241699
26950 3.1088967323303223
26960 1.3219356536865234
26970 3.17289137840271
26980 3.7417058944702153
26990 1.618767499923706
27000 4.136368274688722
27010 9.358454704284668
27020 3.1383190155029297
27030 1.5319783687591553
27040 5.0514163970947275
27050 2.687230348587036
27060 4.480062484741211
27070 4.75257444381714
27080 2.9783787727355957
27090 4.262092113494873
27100 4.769381523132324
27110 4.033053398132324
27120 5.056687355041505
27130 3.158661127090454
27140 4.1582984924316415
27150 1.4821176528930664
27160 5.5182318687438965
27170 4.2378201484680185
27180 5.889975070953369
27190 8.17410659790039
27200 4.591156482696533
27210 3.3839755058288574
27220 5.150715351104736
27230 5.774724960327148
27240 1.8673753738403323
27250 5.3199310302734375
27260 4.573074817657472
27270 2.6282038688659672
27280 2.937685966491699
27290 4.0355224609375
27300 5.93675422668457
27310 2.0729365348815922
27320 6.410829544067384
27330 10.601025581359865
27340 1.5173624753952026
27350 2.486529111862182
27360 2.9971451759338383
27370 6.441251754760742
27380 5.6575098037719735
27390 5.920711517333984
27400 9.647383689880373
27410 3.2027366161346436
27420 1.0874385833740234
27430 3.615601062774658
27440 2.3035979270935063
27450 3.4465556144714355
27460 0.8688713312149048
27470 3.6967115402221684
27480 3.753196477890014
27490 3.2104415893554688
27500 3.2657995223999023
27510 8.353903770446777
27520 2.314887523651123
27530 4.311358451843263
27540 4.7512831687927255
27550 2.2659592628479004
27560 8.211945533752441
27570 3.916194915771485
27580 2.9056222438812256
27590 0.8877974152565001
27600 5.457242965698242
27610 3.035135269165039
27620 4.181345462799072
27630 3.1719486713409424
27640 2.8153598308563232
27650 0.11996310949325563
27660 3.5134370326995854
27670 5.7297916412353525
27680 3.6563904285430913
27690 3.277647495269775
27700 8.17930603027344
27710 1.9675683975219727
27720 3.026102066040039
27730 3.915196657180786
27740 2.5520832538604736
27750 1.086156129837036
27760 1.7598304748535156
27770 2.4180762767791752
27780 6.341899394989015
27790 5.0921454429626465
27800 4.35110902786255
27810 1.438739538192749
27820 7.887688159942628
27830 2.6704978942871094
27840 1.8582961559295657
27850 9.708395004272461
27860 1.1882895231246948
27870 2.0970959663391113
27880 3.897072315216065
27890 2.0148391723632812
27900 3.057764053344726
27910 0.7123309969902039
27920 2.851386547088623
27930 2.4700407981872563
27940 1.3268579244613647
27950 2.7527782917022705
27960 7.035810470581056
27970 2.36197566986084
27980 2.6513566970825195
27990 4.407724857330322
28000 1.8858377933502195
28010 5.523972988128662
28020 1.8899121284484863
28030 3.2373263835906982
28040 3.0702805519104004
28050 0.7248495221138
28060 1.220651149749756
28070 4.0990800857543945
28080 3.949068784713745
28090 4.798510551452638
28100 4.282428741455078
28110 7.421743392944337
28120 3.1550521850585938
28130 3.0214152336120605
28140 1.9312388896942139
28150 2.5278413295745854
28160 1.2203478813171387
28170 6.062817573547363
28180 2.1017360687255864
28190 3.1507723331451416
28200 2.2339305877685547
28210 3.874454498291016
28220 2.5563724040985107
28230 4.442056655883789
28240 4.080726623535156
28250 3.609318971633911
28260 3.0048909187316895
28270 6.352100372314453
28280 3.6220984458923344
28290 7.369147300720216
28300 2.0284812450408936
28310 2.230084180831909
28320 4.243260860443115
28330 5.5684547424316415
28340 5.954855442047119
28350 3.8311514854431152
28360 2.8459715843200684
28370 2.4859852790832524
28380 1.7701997756958008
28390 3.1333515644073486
28400 4.727274417877197
28410 6.362302780151367
28420 5.393604278564453
28430 4.016737937927246
28440 1.929571986198425
28450 3.6931893825531006
28460 3.845306634902954
28470 3.7749891281127934
28480 3.057833433151245
28490 5.7438154220581055
28500 5.786710262298585
28510 2.278254508972168
28520 3.1903300285339355
28530 2.223076343536377
28540 4.17339563369751
28550 3.0924265384674072
28560 3.2788808345794678
28570 4.350532531738281
28580 1.7616271972656252
28590 4.152865409851074
28600 2.7359213829040527
28610 4.0961856842041025
28620 6.392444133758546
28630 4.32934045791626
28640 2.2172985076904297
28650 4.321900367736816
28660 2.6508574485778813
28670 3.0345184803009033
28680 4.254573822021484
28690 3.6945877075195312
28700 1.7503309249877932
28710 6.74166202545166
28720 0.9278932809829712
28730 1.031868577003479
28740 4.588892936706543
28750 1.0976965427398682
28760 5.089095115661621
28770 3.5441431999206543
28780 3.6948130130767822
28790 4.491497039794923
28800 4.68880558013916
28810 4.456348896026611
28820 2.1796445846557617
28830 2.6865086555480957
28840 0.975341796875
28850 2.1842198371887207
28860 4.074509143829347
28870 2.9853501319885254
28880 1.8837772607803343
28890 2.4892659187316895
28900 3.8694412708282475
28910 6.208331108093263
28920 4.483720302581787
28930 1.414217472076416
28940 6.933818817138673
28950 1.1807824373245241
28960 2.0352194309234624
28970 3.47697114944458
28980 3.1757702827453613
28990 5.915290832519531
29000 3.8367052078247075
29010 -0.01277780532836914
29020 1.5465795993804932
29030 -0.11922028660774232
29040 5.988325119018556
29050 5.4133315086364755
29060 1.9830105304718015
29070 1.3864452838897703
29080 1.9977338314056396
29090 5.757261753082275
29100 2.8755712509155273
29110 3.2897591590881348
29120 2.272167682647705
29130 3.0159883499145512
29140 1.3162517547607422
29150 1.0126582384109495
29160 3.6475124359130864
29170 3.2601377964019775
29180 2.0404295921325684
29190 2.5153541564941406
29200 3.3880703449249268
29210 1.1581126451492312
29220 4.804709434509277
29230 2.0412988662719727
29240 1.2781882286071775
29250 3.3540987968444824
29260 4.001014232635498
29270 1.8265949487686155
29280 2.7093517780303955
29290 3.287419557571411
29300 6.287188529968263
29310 1.2294566631317139
29320 3.978435039520264
29330 5.219666481018066
29340 0.23197416961193085
29350 1.3262739181518555
29360 1.5963023900985718
29370 1.3759635686874392
29380 2.210705280303955
29390 4.620892524719238
29400 2.2159514427185063
29410 4.784877300262451
29420 3.3777408599853516
29430 7.875606060028076
29440 4.39763069152832
29450 2.4093742370605473
29460 3.023531436920166
29470 1.656714916229248
29480 6.641909599304199
29490 3.414621353149414
29500 2.098245620727539
29510 2.5533852577209473
29520 6.605731964111328
29530 4.528045177459718
29540 2.9890861511230473
29550 4.476020336151123
29560 3.9852972030639653
29570 4.681689262390138
29580 1.9084230661392212
29590 3.5786421298980713
29600 3.7031421661376953
29610 3.8226065635681152
29620 5.767704963684082
29630 4.7818031311035165
29640 0.560881733894348
29650 5.2166152000427255
29660 3.842090606689453
29670 3.3715202808380127
29680 6.68137264251709
29690 3.9414584636688232
29700 6.270191669464111
29710 5.829937934875488
29720 1.2785549163818362
29730 3.9376640319824223
29740 3.2761037349700928
29750 1.3819360733032229
29760 6.78095006942749
29770 3.20478892326355
29780 1.2493455410003662
29790 3.089372158050537
29800 1.2332319021224976
29810 3.46689510345459
29820 5.659323215484619
29830 4.158276557922363
29840 3.365744113922119
29850 4.998141288757324
29860 5.171557426452638
29870 4.467272758483888
29880 2.2295970916748047
29890 2.098292589187622
29900 2.7629997730255127
29910 5.2338247299194345
29920 2.023463249206543
29930 2.448657751083374
29940 3.703095436096191
29950 4.58361053466797
29960 3.217020034790039
29970 2.6726276874542236
29980 6.867125034332275
29990 2.541321277618408
30000 2.9060876369476323


==> reft_ep.txt <==
1	50.796	24.71569443	50.796	50.796	50.796	50.796	50.796
2	60.197	36.46702194	52.00909805	60.197	60.197	60.197	60.197
3	59.742	41.84988785	52.91887665	57.46777725	59.742	59.742	59.742
4	58.908	44.42759705	55.19332886	59.89385986	57.46777725	58.908	58.908
5	59.363	48.44579315	58.37755966	62.31993866	62.01667786	56.17892456	59.363
6	61.865	49.88627625	57.92266846	63.60879517	63.30553436	59.21152496	56.40636826
7	61.334	50.64442825	60.19712067	64.67020416	64.21531677	61.56179047	61.78923416
8	61.183	51.02350235	60.65200806	66.11068726	64.82183838	63.22972107	65.42835236
9	61.334	51.70583725	61.86504745	67.39954376	64.97346497	63.98786926	66.48976135
10	62.092	53.07050705	61.56179047	66.33813477	65.73161316	63.22972107	67.09628296
11	61.789	54.28354645	62.85064316	65.88324738	66.33813477	65.20091248	68.15769196
12	62.092	53.75284195	63.91205597	65.88324738	67.39954376	65.80742645	67.77861786
13	62.32	52.84306335	63.45716476	67.39954376	66.33813477	66.33813477	69.52236176
14	62.926	53.37376785	64.51857758	66.86884308	67.70280457	65.88324738	69.37073517
15	61.107	53.37376785	65.20091248	67.47535706	68.53677368	67.24791718	69.29492188
16	62.472	54.28354645	64.74601746	68.38513947	68.15769196	67.09628296	69.67399597
17	61.183	52.23654175	65.80742645	67.24791718	68.08187866	68.38513947	68.84002686
18	61.941	55.04169846	65.95906067	67.62699127	67.62699127	66.94465637	69.37073517
19	61.789	54.43517685	65.12509155	67.55117798	67.02046967	67.77861786	69.37073517
20	61.789	53.44958115	65.95906067	67.93025208	68.00606537	66.94465637	69.21910858
21	61.941	56.63381195	65.04927826	66.71720886	68.30932617	67.77861786	67.85443878
22	63.381	54.20773315	67.17210388	68.00606537	67.93025208	67.02046967	69.52236176
23	63.609	54.58680725	65.65579987	67.55117798	67.55117798	67.85443878	69.59818268
24	62.775	53.52539825	66.86884308	68.91584778	67.55117798	68.68840027	68.84002686
25	63.154	54.89006805	67.39954376	69.74980927	68.61258698	68.38513947	67.93025208
26	61.713	53.29795456	66.79302216	69.21910858	68.23351288	68.15769196	69.52236176
27	64.215	55.34495926	66.56558228	68.84002686	68.46095276	67.24791718	68.91584778
28	64.367	52.61561966	67.09628296	69.29492188	68.30932617	68.61258698	69.21910858
29	62.547	55.26914215	66.41394806	68.08187866	69.29492188	68.76421356	70.12888336
30	63.533	53.07050705	68.23351288	68.00606537	69.14328766	67.70280457	69.37073517
31	63.381	54.81425476	68.15769196	68.23351288	68.08187866	69.44654846	68.61258698
32	63.078	55.49658966	68.76421356	69.14328766	68.68840027	68.84002686	68.99166107
33	63.23	54.96588135	68.61258698	68.68840027	68.99166107	67.93025208	69.21910858
34	62.699	53.52539825	67.55117798	67.39954376	68.99166107	67.24791718	68.91584778
35	63.078	52.00909805	68.91584778	68.23351288	68.76421356	69.06747437	69.29492188
36	63.381	55.72403336	67.93025208	68.53677368	69.52236176	68.61258698	68.53677368
37	63.154	55.26914215	68.08187866	68.38513947	68.68840027	68.30932617	70.05307007
38	63.23	53.52539825	68.30932617	68.30932617	68.46095276	67.93025208	69.97725677
39	62.851	54.89006805	68.30932617	67.85443878	67.62699127	68.53677368	69.44654846
40	63.23	54.05610275	69.44654846	69.37073517	69.59818268	68.91584778	70.43214417
41	0	53.52539825	69.44654846	69.14328766	68.68840027	70.12888336	69.37073517
42	0	54.51099396	68.76421356	70.20470428	68.53677368	68.38513947	70.35633087
43	0	54.05610275	69.59818268	69.14328766	67.47535706	69.14328766	69.67399597
44	0	53.37376785	69.52236176	69.29492188	67.93025208	69.67399597	69.67399597
45	0	54.58680725	68.38513947	68.84002686	68.68840027	68.53677368	68.99166107
46	0	55.19332886	69.52236176	69.90144348	69.37073517	69.44654846	68.30932617
47	0	53.98028946	68.76421356	68.99166107	67.70280457	68.76421356	70.05307007
48	0	55.87566376	69.67399597	70.05307007	67.55117798	69.74980927	68.76421356
49	0	55.04169846	69.52236176	69.90144348	67.39954376	69.29492188	69.21910858
50	0	51.32676315	68.46095276	69.59818268	69.29492188	68.30932617	70.05307007
51	0	55.64822006	70.35633087	69.29492188	68.99166107	70.28051758	69.44654846
52	0	0	69.29492188	69.06747437	68.84002686	69.52236176	70.12888336
53	0	0	70.20470428	68.91584778	68.15769196	67.77861786	70.35633087
54	0	0	70.05307007	69.29492188	69.37073517	70.05307007	69.37073517
55	0	0	69.44654846	68.61258698	69.67399597	69.67399597	69.74980927
56	0	0	69.52236176	69.74980927	69.29492188	70.12888336	69.29492188
57	0	0	69.21910858	69.21910858	69.67399597	69.59818268	69.21910858
58	0	0	69.90144348	69.82562256	68.76421356	68.91584778	69.82562256
59	0	0	71.03866577	69.74980927	69.37073517	69.90144348	70.05307007
60	0	0	69.97725677	69.37073517	69.21910858	69.82562256	69.74980927
61	0	0	69.59818268	70.05307007	67.17210388	68.53677368	70.12888336
62	0	0	69.14328766	69.21910858	67.85443878	69.74980927	69.52236176
63	0	0	69.21910858	69.97725677	68.76421356	70.58377838	69.14328766
64	0	0	69.14328766	69.29492188	69.14328766	69.44654846	69.74980927
65	0	0	70.58377838	70.43214417	68.91584778	69.14328766	69.37073517
66	0	0	70.43214417	70.58377838	68.61258698	69.06747437	68.61258698
67	0	0	70.12888336	70.20470428	68.84002686	68.00606537	69.82562256
68	0	0	70.50795746	70.73540497	69.14328766	67.32373047	69.21910858
69	0	0	69.74980927	70.43214417	69.52236176	69.21910858	69.21910858
70	0	0	70.73540497	70.50795746	69.29492188	69.59818268	69.90144348
71	0	0	70.81121826	70.05307007	69.06747437	70.20470428	68.08187866
72	0	0	71.41773987	70.43214417	69.06747437	70.58377838	69.44654846
73	0	0	70.81121826	69.52236176	68.99166107	68.61258698	69.06747437
74	0	0	71.11447906	69.74980927	67.93025208	70.05307007	70.43214417
75	0	0	70.35633087	70.81121826	69.52236176	70.35633087	68.46095276
76	0	0	69.59818268	70.50795746	69.67399597	69.37073517	68.23351288
77	0	0	69.90144348	70.35633087	69.44654846	69.37073517	68.84002686
78	0	0	69.59818268	71.64518738	68.53677368	69.59818268	69.14328766
79	0	0	70.28051758	70.88703918	69.82562256	69.14328766	68.53677368
80	0	0	71.34192657	70.35633087	69.06747437	69.97725677	68.91584778

==> reward_sma.txt <==
0.1956521739130435 0.6556250214576722
0.21739130434782608 0.6525000154972077
0.2391304347826087 0.6371875166893006
0.2608695652173913 0.6296875178813934
0.2826086956521739 0.6046875089406968
0.30434782608695654 0.5853125125169755
0.32608695652173914 0.5790625065565109
0.34782608695652173 0.581875005364418
0.3695652173913043 0.5506249994039536
0.391304347826087 0.5240624904632569
0.41304347826086957 0.5093749880790711
0.43478260869565216 0.5043749928474426
0.45652173913043476 0.49093748927116404
0.4782608695652174 0.4865624845027924
0.5 0.47343749105930333
0.5217391304347826 0.46593748927116396
0.5434782608695652 0.47812499403953557
0.5652173913043478 0.47031249403953557
0.5869565217391305 0.4665624916553497
0.6086956521739131 0.464999994635582
0.6304347826086957 0.4693749934434891
0.6521739130434783 0.4531249970197678
0.6739130434782609 0.46062499880790714
0.6956521739130435 0.4628125011920929
0.717391304347826 0.4890625000000001
0.7391304347826086 0.5056250005960465
0.7608695652173914 0.4874999970197679
0.782608695652174 0.4865624994039536
0.8043478260869565 0.4775000035762787
0.8260869565217391 0.4709375053644181
0.8478260869565217 0.46312500536441803
0.8695652173913043 0.47468749880790717
0.8913043478260869 0.4868750005960465
0.9130434782608695 0.48937500417232516
0.9347826086956522 0.47906250059604644
0.9565217391304348 0.4799999982118607
0.9782608695652174 0.4790625005960465
1.0 0.4903124958276749
1.0217391304347827 0.4993749916553498
1.0434782608695652 0.49749999046325694
1.065217391304348 0.5053124964237213
1.0869565217391304 0.5250000029802323
1.108695652173913 0.5421875029802322
1.1304347826086956 0.547812506556511
1.1521739130434783 0.5640625089406968
1.173913043478261 0.5700000077486039
1.1956521739130435 0.5646875053644181
1.2173913043478262 0.5437500089406968
1.2391304347826086 0.5428125113248825
1.2608695652173914 0.5550000101327897
1.2826086956521738 0.5584375053644182
1.3043478260869565 0.5562500029802323
1.326086956521739 0.5384375005960464
1.3478260869565217 0.5415624946355819
1.3695652173913044 0.541562494635582
1.391304347826087 0.5193749994039536
1.4130434782608696 0.5309375017881394
1.434782608695652 0.542500001192093
1.4565217391304348 0.5534375011920929
1.4782608695652173 0.5706250041723251
1.5 0.5681250005960464
1.5217391304347827 0.5493750035762787
1.5434782608695652 0.5525000095367433
1.565217391304348 0.5559375107288361
1.5869565217391304 0.5559375107288361
1.608695652173913 0.571875011920929
1.6304347826086956 0.5643750101327897
1.6521739130434783 0.5712500095367432
1.673913043478261 0.5725000143051148
1.6956521739130435 0.5706250131130219
1.7173913043478262 0.5681250154972075
1.7391304347826086 0.5762500077486038
1.7608695652173914 0.5765625029802323
1.7826086956521738 0.5849999994039535
1.8043478260869565 0.5793749958276749
1.826086956521739 0.5906249910593033
1.8478260869565217 0.604374998807907
1.8695652173913044 0.6096875011920929
1.891304347826087 0.6078125
1.9130434782608696 0.598750001192093
1.934782608695652 0.5953125
1.9565217391304348 0.5975000023841859
1.9782608695652173 0.5890625059604645
2.0 0.5721875071525574
2.0217391304347827 0.5662500083446503
2.0434782608695654 0.5603125095367433
2.0652173913043477 0.5609375059604645
2.0869565217391304 0.5525000035762787
2.108695652173913 0.5540625035762787
2.130434782608696 0.565937501192093
2.152173913043478 0.5671875000000001
2.1739130434782608 0.5721875071525574
2.1956521739130435 0.5746875047683716
2.217391304347826 0.5828125000000001
2.239130434782609 0.5718750029802323
2.260869565217391 0.5728125065565111
2.282608695652174 0.5840625017881393
2.3043478260869565 0.5896875053644179
2.3260869565217392 0.5928124994039535
2.347826086956522 0.5931250005960464
2.369565217391304 0.6009375065565109
2.391304347826087 0.5987499982118607
2.4130434782608696 0.607187494635582
2.4347826086956523 0.610312506556511
2.4565217391304346 0.6415625095367433
2.4782608695652173 0.6359375059604646
2.5 0.6446875095367433
2.5217391304347827 0.6512500047683717
2.5434782608695654 0.6575000107288361
2.5652173913043477 0.6459375083446504
2.5869565217391304 0.6490625083446504
2.608695652173913 0.6578125119209292
2.630434782608696 0.6459375143051148
2.652173913043478 0.6543750107288362
2.6739130434782608 0.634375011920929
2.6956521739130435 0.6459375202655794
2.717391304347826 0.6225000202655793
2.739130434782609 0.6240625202655793
2.760869565217391 0.6234375178813935
2.782608695652174 0.6290625214576722
2.8043478260869565 0.6318750202655793
2.8260869565217392 0.6403125226497651
2.847826086956522 0.6553125202655792
2.869565217391304 0.6528125107288361
2.891304347826087 0.6609375059604645
2.9130434782608696 0.6690624952316284
2.9347826086956523 0.6696874976158143
2.9565217391304346 0.6678125023841859
2.9782608695652173 0.6650000035762788
3.0 0.6790625035762787
3.0217391304347827 0.6790625035762787
3.0434782608695654 0.6562500000000001
3.0652173913043477 0.6503125011920929
3.0869565217391304 0.6468750119209289
3.108695652173913 0.6415625154972077
3.130434782608696 0.6362500190734863
3.152173913043478 0.652812522649765
3.1739130434782608 0.6581250250339509
3.1956521739130435 0.6646875202655793
3.217391304347826 0.6568750202655792
3.239130434782609 0.6540625214576721
3.260869565217391 0.6653125286102295
3.282608695652174 0.6687500298023223
3.3043478260869565 0.6778125286102296
3.3260869565217392 0.6834375262260437
3.347826086956522 0.6946875274181366
3.369565217391304 0.6806250154972078
3.391304347826087 0.683125013113022
3.4130434782608696 0.6715625107288362
3.4347826086956523 0.6850000083446505
3.4565217391304346 0.6993750154972077
3.4782608695652173 0.7000000119209291
3.5 0.6996875107288363
3.5217391304347827 0.6800000131130219
3.5434782608695654 0.6881250143051147
3.5652173913043477 0.662187510728836
3.5869565217391304 0.682500010728836
3.608695652173913 0.6834375083446502
3.630434782608696 0.6896875143051148
3.652173913043478 0.6790625214576721
3.6739130434782608 0.6818750143051148
3.6956521739130435 0.6871875107288361
3.717391304347826 0.6743750095367431
3.739130434782609 0.6743750095367431
3.760869565217391 0.6715625107288361
3.782608695652174 0.6862500190734863
3.8043478260869565 0.674687522649765
3.8260869565217392 0.6740625262260437
3.847826086956522 0.6765625238418579
3.869565217391304 0.6678125143051148
3.891304347826087 0.6540625154972077
3.9130434782608696 0.6628125250339509
3.9347826086956523 0.6900000274181367
3.9565217391304346 0.6931250214576722
3.9782608695652173 0.6903125166893005
4.0 0.6987500131130219
4.021739130434782 0.6925000131130219
4.043478260869565 0.6896875083446503
4.065217391304348 0.6928125023841859
4.086956521739131 0.7043750047683717
4.108695652173913 0.7093750059604645
4.130434782608695 0.6978124976158142
4.1521739130434785 0.6781249940395356
4.173913043478261 0.6978124976158142
4.195652173913044 0.7096875011920929
4.217391304347826 0.7125000000000001
4.239130434782608 0.7246875047683717
4.260869565217392 0.7253125071525575
4.282608695652174 0.7165625154972077
4.304347826086956 0.7218750178813935
4.326086956521739 0.7125000238418581
4.3478260869565215 0.7237500190734865
4.369565217391305 0.7350000262260438
4.391304347826087 0.7234375238418579
4.413043478260869 0.7059375166893006
4.434782608695652 0.7006250262260438
4.456521739130435 0.6775000214576722
4.478260869565218 0.674375021457672
4.5 0.685937523841858
4.521739130434782 0.6775000274181365
4.543478260869565 0.6871875166893006
4.565217391304348 0.676250022649765
4.586956521739131 0.6559375107288361
4.608695652173913 0.6503125131130219
4.630434782608695 0.6590625226497651
4.6521739130434785 0.6475000083446503
4.673913043478261 0.6759375095367433
4.695652173913044 0.6790625035762787
4.717391304347826 0.6759374976158142
4.739130434782608 0.6703124880790711
4.760869565217392 0.6665624916553498
4.782608695652174 0.6781249940395355
4.804347826086956 0.6987500071525574
4.826086956521739 0.7075000047683716
4.8478260869565215 0.7018750011920929
4.869565217391305 0.7131250023841859
4.891304347826087 0.7050000011920929
4.913043478260869 0.7018750011920929
4.934782608695652 0.6934375047683716
4.956521739130435 0.6987500071525574
4.978260869565218 0.7134375095367432
5.0 0.7162500083446504
5.021739130434782 0.7275000035762788
5.043478260869565 0.7271875083446504
5.065217391304348 0.7359375059604645
5.086956521739131 0.7306250095367433
5.108695652173913 0.7359375119209292
5.130434782608695 0.7500000178813936
5.1521739130434785 0.7756250143051149
5.173913043478261 0.7868750214576722
5.195652173913044 0.7756250143051149
5.217391304347826 0.7671875178813935
5.239130434782608 0.7559375166893006
5.260869565217392 0.7615625143051148
5.282608695652174 0.7643750190734865
5.304347826086956 0.7753125190734865
5.326086956521739 0.7784375190734865
5.3478260869565215 0.7675000190734864
5.369565217391305 0.7646875202655792
5.391304347826087 0.768125021457672
5.413043478260869 0.765312522649765
5.434782608695652 0.7565625190734864
5.456521739130435 0.7450000226497652
5.478260869565218 0.7365625202655793
5.5 0.7421875178813935
5.521739130434782 0.7450000226497651
5.543478260869565 0.7365625202655793
5.565217391304348 0.7418750166893007
5.586956521739131 0.7250000178813936
5.608695652173913 0.7165625095367433
5.630434782608695 0.7165625095367432
5.6521739130434785 0.7050000071525574
5.673913043478261 0.7053125023841857
5.695652173913044 0.7165625035762787
5.717391304347826 0.7050000011920929
5.739130434782608 0.6962499976158143
5.760869565217392 0.7012499988079072
5.782608695652174 0.7043749988079071
5.804347826086956 0.7099999964237214
5.826086956521739 0.715625
5.8478260869565215 0.7159375071525573
5.869565217391305 0.7446875095367431
5.891304347826087 0.752812510728836
5.913043478260869 0.7359375119209289
5.934782608695652 0.7384375154972077
5.956521739130435 0.7362500190734864
5.978260869565218 0.7228125214576722
6.0 0.7140625178813934
6.021739130434782 0.7225000202655792
6.043478260869565 0.7140625178813935
6.065217391304348 0.7168750107288362
6.086956521739131 0.7084375083446504
6.108695652173913 0.7112500071525575
6.130434782608695 0.7312500119209291
6.1521739130434785 0.7309375107288361
6.173913043478261 0.7393750071525573
6.195652173913044 0.756250011920929
6.217391304347826 0.7559375226497651
6.239130434782608 0.7500000178813937
6.260869565217392 0.758125025033951
6.282608695652174 0.7640625298023226
6.304347826086956 0.7690625309944153
6.326086956521739 0.757500034570694
6.3478260869565215 0.7403125286102294
6.369565217391305 0.7381250321865082
6.391304347826087 0.7406250298023225
6.413043478260869 0.7400000214576722
6.434782608695652 0.7406250238418579
6.456521739130435 0.7381250262260437
6.478260869565218 0.7300000190734863
6.5 0.7356250166893007
6.521739130434782 0.7334375202655793
6.543478260869565 0.744687521457672
6.565217391304348 0.7675000190734864
6.586956521739131 0.7706250190734865
6.608695652173913 0.7678125202655793
6.630434782608695 0.7712500214576723
6.6521739130434785 0.7909375190734864
6.673913043478261 0.790625023841858
6.695652173913044 0.7903125286102295
6.717391304347826 0.7931250333786011
6.739130434782608 0.7875000298023225
6.760869565217392 0.7965625286102296
6.782608695652174 0.7737500369548798
6.804347826086956 0.7681250333786012
6.826086956521739 0.7656250298023224
6.8478260869565215 0.7568750262260439
6.869565217391305 0.7568750262260439
6.891304347826087 0.7512500286102295
6.913043478260869 0.7628125250339508
6.934782608695652 0.7400000214576722
6.956521739130435 0.7540625214576722
6.978260869565218 0.7509375214576722
7.0 0.7556250154972077
7.021739130434782 0.7553125202655793
7.043478260869565 0.7525000214576723
7.065217391304348 0.7437500238418581
7.086956521739131 0.7296875238418581
7.108695652173913 0.7300000190734866
7.130434782608695 0.715937513113022
7.1521739130434785 0.721562510728836
7.173913043478261 0.7271875143051147
7.195652173913044 0.7012500107288362
7.217391304347826 0.708125013113022
7.239130434782608 0.7106250047683716
7.260869565217392 0.7190625131130219
7.282608695652174 0.7362500190734864
7.304347826086956 0.744687521457672
7.326086956521739 0.7500000238418578
7.3478260869565215 0.7693750321865082
7.369565217391305 0.7837500333786009
7.391304347826087 0.7781250298023223
7.413043478260869 0.8012500286102295
7.434782608695652 0.7928125262260437
7.456521739130435 0.8015625298023226
7.478260869565218 0.7900000274181367
7.5 0.7731250166893007
7.521739130434782 0.7646875083446504
7.543478260869565 0.7756250083446504
7.565217391304348 0.7590625047683717
7.586956521739131 0.7562500059604647
7.608695652173913 0.7531250059604646
7.630434782608695 0.7559375107288361
7.6521739130434785 0.7609375119209291
7.673913043478261 0.7696875095367433
7.695652173913044 0.7868750035762788
7.717391304347826 0.7956250131130219
7.739130434782608 0.7928125202655794
7.760869565217392 0.7906250178813935
7.782608695652174 0.8103125214576722
7.804347826086956 0.8075000226497651
7.826086956521739 0.7993750154972078
7.8478260869565215 0.8021875143051149
7.869565217391305 0.797187513113022
7.891304347826087 0.7775000154972077
7.913043478260869 0.7803125202655793
7.934782608695652 0.7803125202655793
7.956521739130435 0.7828125178813935
7.978260869565218 0.7771875202655794
8.0 0.7659375190734865
8.021739130434783 0.7684375166893007
8.043478260869565 0.7825000226497651
8.065217391304348 0.7853125214576722
8.08695652173913 0.793750023841858
8.108695652173912 0.8021875202655793
8.130434782608695 0.7821875214576722
8.152173913043478 0.7821875214576721
8.173913043478262 0.7937500238418579
8.195652173913043 0.7993750214576721
8.217391304347826 0.7993750214576723
8.23913043478261 0.8025000274181366
8.26086956521739 0.793437534570694
8.282608695652174 0.7853125333786012
8.304347826086957 0.7853125333786012
8.326086956521738 0.779687535762787
8.347826086956522 0.7856250345706942
8.369565217391305 0.7912500321865084
8.391304347826088 0.7712500274181366
8.41304347826087 0.7656250298023224
8.434782608695652 0.7515625298023224
8.456521739130435 0.7568750262260437
8.478260869565217 0.7434375166893005
8.5 0.7293750166893005
8.521739130434783 0.7237500131130218
8.543478260869565 0.7403125166893004
8.565217391304348 0.7431250154972076
8.58695652173913 0.7431250154972078
8.608695652173912 0.7687500178813934
8.630434782608695 0.7715625166893005
8.652173913043478 0.7793750107288362
8.673913043478262 0.7684375107288361
8.695652173913043 0.793750011920929
8.717391304347826 0.8218750178813935
8.73913043478261 0.8106250166893005
8.76086956521739 0.8081250131130219
8.782608695652174 0.813750010728836
8.804347826086957 0.810937511920929
8.826086956521738 0.7856250107288362
8.847826086956522 0.7856250047683716
8.869565217391305 0.7862500071525574
8.891304347826088 0.7943750023841858
8.91304347826087 0.7968750059604645
8.934782608695652 0.7709375023841858
8.956521739130435 0.7903125047683717
8.978260869565217 0.778437501192093
9.0 0.7615625023841859
9.021739130434783 0.7559374988079072
9.043478260869565 0.7784374952316285
9.065217391304348 0.775312501192093
9.08695652173913 0.7721875071525575
9.108695652173912 0.7528125107288361
9.130434782608695 0.7362500190734863
9.152173913043478 0.7506250202655793
9.173913043478262 0.7481250166893005
9.195652173913043 0.7487500190734864
9.217391304347826 0.7656250178813935
9.23913043478261 0.7765625178813935
9.26086956521739 0.7703125178813934
9.282608695652174 0.7706250131130219
9.304347826086957 0.7821875095367431
9.326086956521738 0.790625011920929
9.347826086956522 0.7906250000000001
9.369565217391305 0.7875000000000001
9.391304347826088 0.7846875071525574
9.41304347826087 0.7959375083446504
9.434782608695652 0.7903125047683717
9.456521739130435 0.790625011920929
9.478260869565217 0.779687511920929
9.5 0.7825000166893006
9.521739130434783 0.776250010728836
9.543478260869565 0.7846875071525574
9.565217391304348 0.784062510728836
9.58695652173913 0.7706250071525573
9.608695652173912 0.7731250047683716
9.630434782608695 0.7421875059604646
9.652173913043478 0.753437513113022
9.673913043478262 0.7443750023841859
9.695652173913043 0.7471875071525574
9.717391304347826 0.7528125107288361
9.73913043478261 0.7528125166893006
9.76086956521739 0.7465625166893005
9.782608695652174 0.7556250154972076
9.804347826086957 0.7696875214576722
9.826086956521738 0.7696875214576722
9.847826086956522 0.8003125250339509
9.869565217391305 0.789062523841858
9.891304347826088 0.7946875274181368
9.91304347826087 0.7890625298023225
9.934782608695652 0.7778125226497651
9.956521739130435 0.778125023841858
9.978260869565217 0.7759375214576723
10.0 0.7721875190734865
10.021739130434783 0.7778125166893006
10.043478260869565 0.7778125226497652
10.065217391304348 0.7665625214576721
10.08695652173913 0.7606250226497651
10.108695652173912 0.7584375262260438
10.130434782608695 0.7584375202655792
10.152173913043478 0.778125023841858
10.173913043478262 0.7837500214576723
10.195652173913043 0.7746875226497651
10.217391304347826 0.7756250321865084
10.23913043478261 0.7812500357627871
10.26086956521739 0.7871875286102296
10.282608695652174 0.7875000238418579
10.304347826086957 0.7906250178813934
10.326086956521738 0.7875000178813936
10.347826086956522 0.7878125190734864
10.369565217391305 0.7681250214576721
10.391304347826088 0.7593750178813935
10.41304347826087 0.765625023841858
10.434782608695652 0.7571875154972076
10.456521739130435 0.751562511920929
10.478260869565217 0.7512500166893006
10.5 0.755937522649765
10.521739130434783 0.7528125286102295
10.543478260869565 0.7559375286102296
10.565217391304348 0.7728125274181367
10.58695652173913 0.7725000202655793
10.608695652173912 0.7731250226497651
10.630434782608695 0.7759375214576723
10.652173913043478 0.7928125202655792
10.673913043478262 0.798437523841858
10.695652173913043 0.7903125166893006
10.717391304347826 0.7940625131130219
10.73913043478261 0.7887500107288361
10.76086956521739 0.7746875107288361
10.782608695652174 0.7662500083446504
10.804347826086957 0.7806250154972076
10.826086956521738 0.7862500131130218
10.847826086956522 0.7918750107288361
10.869565217391305 0.7834375143051149
10.891304347826088 0.7662500143051147
10.91304347826087 0.7690625131130218
10.934782608695652 0.7746875107288361
10.956521739130435 0.7690625071525574
10.978260869565217 0.7887500047683716
11.0 0.7715625047683716
11.021739130434783 0.765625
11.043478260869565 0.7825000047683717
11.065217391304348 0.7768749952316285
11.08695652173913 0.7740624904632567
11.108695652173912 0.7884374856948851
11.130434782608695 0.8024999856948851
11.152173913043478 0.7909374892711639
11.173913043478262 0.8049999952316286
11.195652173913043 0.8162499964237214
11.217391304347826 0.8246874988079073
11.23913043478261 0.8193750023841859
11.26086956521739 0.8165625035762788
11.282608695652174 0.8165625095367434
11.304347826086957 0.8221875190734864
11.326086956521738 0.8193750202655792
11.347826086956522 0.7965625226497651
11.369565217391305 0.8053125262260437
11.391304347826088 0.7940625250339507
11.41304347826087 0.782812523841858
11.434782608695652 0.7881250262260436
11.456521739130435 0.7909375250339508
11.478260869565217 0.7796875238418578
11.5 0.7881250321865083
11.521739130434783 0.7937500238418581
11.543478260869565 0.7875000238418579
11.565217391304348 0.8018750250339509
11.58695652173913 0.7990625262260438
11.608695652173912 0.8184375286102294
11.630434782608695 0.8128125309944154
11.652173913043478 0.8218750298023226
11.673913043478262 0.8218750298023225
11.695652173913043 0.8134375333786011
11.717391304347826 0.8131250321865083
11.73913043478261 0.8103125333786012
11.76086956521739 0.7956250309944154
11.782608695652174 0.7900000333786011
11.804347826086957 0.7787500321865082
11.826086956521738 0.7790625274181366
11.847826086956522 0.787500023841858
11.869565217391305 0.770312523841858
11.891304347826088 0.775937521457672
11.91304347826087 0.7840625166893005
11.934782608695652 0.7812500119209289
11.956521739130435 0.7862500131130218
11.978260869565217 0.8015625059604644
12.0 0.8015625059604645
12.021739130434783 0.8068750023841859
12.043478260869565 0.8125000059604647
12.065217391304348 0.8040625095367434
12.08695652173913 0.8212500035762788
12.108695652173912 0.8184375047683716
12.130434782608695 0.8328125059604645
12.152173913043478 0.8303125083446503
12.173913043478262 0.8281250119209291
12.195652173913043 0.8306250214576723
12.217391304347826 0.8390625178813935
12.23913043478261 0.8534375190734864
12.26086956521739 0.8421875178813936
12.282608695652174 0.8478125095367433
12.304347826086957 0.839375013113022
12.326086956521738 0.8390625178813935
12.347826086956522 0.8159375190734864
12.369565217391305 0.8243750214576722
12.391304347826088 0.8131250202655793
12.41304347826087 0.8275000214576721
12.434782608695652 0.821875023841858
12.456521739130435 0.8075000226497652
12.478260869565217 0.8128125250339509
12.5 0.804375034570694
12.521739130434783 0.8040625393390656
12.543478260869565 0.8015625357627869
12.565217391304348 0.7965625345706941
12.58695652173913 0.7934375345706941
12.608695652173912 0.7962500393390657
12.630434782608695 0.7850000381469728
12.652173913043478 0.7818750321865084
12.673913043478262 0.7900000333786013
12.695652173913043 0.7846875309944155
12.717391304347826 0.8012500286102295
12.73913043478261 0.8043750286102296
12.76086956521739 0.8071875274181367
12.782608695652174 0.8268750250339509
12.804347826086957 0.8328125178813934
12.826086956521738 0.8156250119209291
12.847826086956522 0.8071875095367433
12.869565217391305 0.8159375190734864
12.891304347826088 0.8250000178813935
12.91304347826087 0.8418750166893005
12.934782608695652 0.8337500154972078
12.956521739130435 0.8334375143051149
12.978260869565217 0.8306250095367432
13.0 0.8278125107288362
13.021739130434783 0.8190625131130219
13.043478260869565 0.8390625119209291
13.065217391304348 0.8559375107288362
13.08695652173913 0.853125011920929
13.108695652173912 0.8443750083446503
13.130434782608695 0.8387500047683716
13.152173913043478 0.8296875059604646
13.173913043478262 0.8328125059604645
13.195652173913043 0.8328125119209291
13.217391304347826 0.8356250166893007
13.23913043478261 0.8331250190734865
13.26086956521739 0.8412500202655793
13.282608695652174 0.832812523841858
13.304347826086957 0.8328125178813935
13.326086956521738 0.8331250250339508
13.347826086956522 0.8246875286102294
13.369565217391305 0.8393750309944152
13.391304347826088 0.845000034570694
13.41304347826087 0.8446875333786011
13.434782608695652 0.8362500309944154
13.456521739130435 0.8443750321865082
13.478260869565217 0.8271875321865082
13.5 0.8212500393390656
13.521739130434783 0.8321875393390655
13.543478260869565 0.826562535762787
13.565217391304348 0.8209375381469728
13.58695652173913 0.812500035762787
13.608695652173912 0.7925000309944152
13.630434782608695 0.8012500345706941
13.652173913043478 0.8068750321865081
13.673913043478262 0.8037500262260437
13.695652173913043 0.8043750226497651
13.717391304347826 0.815937513113022
13.73913043478261 0.8134375154972078
13.76086956521739 0.8131250143051149
13.782608695652174 0.815937513113022
13.804347826086957 0.8212500095367431
13.826086956521738 0.8356250107288361
13.847826086956522 0.8328125059604645
13.869565217391305 0.8296875059604645
13.891304347826088 0.8218750119209289
13.91304347826087 0.8387500166893005
13.934782608695652 0.8443750202655792
13.956521739130435 0.8303125202655793
13.978260869565217 0.8362500190734864
14.0 0.8418750166893006
14.021739130434783 0.832812523841858
14.043478260869565 0.8353125214576722
14.065217391304348 0.8409375250339507
14.08695652173913 0.8356250286102295
14.108695652173912 0.8465625226497651
14.130434782608695 0.8293750226497651
14.152173913043478 0.8350000202655792
14.173913043478262 0.8400000214576723
14.195652173913043 0.8396875202655794
14.217391304347826 0.8312500238418581
14.23913043478261 0.8518750190734863
14.26086956521739 0.8603125214576721
14.282608695652174 0.8518750190734864
14.304347826086957 0.8490625143051148
14.326086956521738 0.8493750154972077
14.347826086956522 0.8381250143051149
14.369565217391305 0.8268750131130219
14.391304347826088 0.8275000095367433
14.41304347826087 0.825000011920929
14.434782608695652 0.8306250095367431
14.456521739130435 0.813750010728836
14.478260869565217 0.8081250071525573
14.5 0.8025000035762788
14.521739130434783 0.7937500000000001
14.543478260869565 0.7937500000000001
14.565217391304348 0.8109375000000001
14.58695652173913 0.8078125
14.608695652173912 0.8134375035762786
14.630434782608695 0.8134375035762788
14.652173913043478 0.8131250083446503
14.673913043478262 0.8128125071525575
14.695652173913043 0.8187500119209291
14.717391304347826 0.8271875143051148
14.73913043478261 0.8556250214576723
14.76086956521739 0.8584375202655794
14.782608695652174 0.8556250214576723
14.804347826086957 0.864375025033951
14.826086956521738 0.8556250214576723
14.847826086956522 0.8556250214576723
14.869565217391305 0.8559375166893006
14.891304347826088 0.8587500154972076
14.91304347826087 0.8587500095367433
14.934782608695652 0.853125011920929
14.956521739130435 0.8334375083446504
14.978260869565217 0.827187514305115
15.0 0.8384375154972078
15.021739130434783 0.8243750154972078
15.043478260869565 0.8215625166893007
15.065217391304348 0.8065625190734864
15.08695652173913 0.8037500202655794
15.108695652173912 0.798125022649765
15.130434782608695 0.7981250286102295
15.152173913043478 0.7953125238418579
15.173913043478262 0.806562525033951
15.195652173913043 0.8100000262260437
15.217391304347826 0.8071875214576721
15.23913043478261 0.804375022649765
15.26086956521739 0.8075000226497651
15.282608695652174 0.828125023841858
15.304347826086957 0.8225000262260437
15.326086956521738 0.8056250214576722
15.347826086956522 0.7943750202655795
15.369565217391305 0.8084375262260438
15.391304347826088 0.8053125262260439
15.41304347826087 0.7993750214576723
15.434782608695652 0.793750023841858
15.456521739130435 0.8021875202655792
15.478260869565217 0.8190625190734864
15.5 0.8162500143051148
15.521739130434783 0.833125013113022
15.543478260869565 0.8556250154972078
15.565217391304348 0.8612500190734865
15.58695652173913 0.8518750190734864
15.608695652173912 0.8406250178813935
15.630434782608695 0.8493750214576722
15.652173913043478 0.8465625226497652
15.673913043478262 0.8465625226497651
15.695652173913043 0.8350000262260437
15.717391304347826 0.8350000262260437
15.73913043478261 0.8237500250339509
15.76086956521739 0.8240625262260436
15.782608695652174 0.8318750202655792
15.804347826086957 0.829687511920929
15.826086956521738 0.8381250143051149
15.847826086956522 0.8381250143051149
15.869565217391305 0.8462500095367432
15.891304347826088 0.8462500095367432
15.91304347826087 0.8437500119209289
15.934782608695652 0.8321875154972076
15.956521739130435 0.8262500107288361
15.978260869565217 0.837187510728836
16.0 0.8293750107288362
16.02173913043478 0.8353125154972078
16.043478260869566 0.8493750154972077
16.065217391304348 0.843750011920929
16.08695652173913 0.8440625131130219
16.108695652173914 0.8468750178813935
16.130434782608695 0.8468750178813935
16.152173913043477 0.8525000154972078
16.17391304347826 0.8581250190734866
16.195652173913043 0.8468750178813935
16.217391304347824 0.846875023841858
16.23913043478261 0.8496875286102296
16.26086956521739 0.8300000309944154
16.282608695652176 0.8159375309944155
16.304347826086957 0.8159375309944153
16.32608695652174 0.8100000262260438
16.347826086956523 0.8153125226497651
16.369565217391305 0.8240625262260438
16.391304347826086 0.8184375226497651
16.41304347826087 0.8159375250339509
16.434782608695652 0.8046875238418579
16.456521739130434 0.8018750250339508
16.47826086956522 0.821875023841858
16.5 0.8359375238418579
16.52173913043478 0.8303125262260438
16.543478260869566 0.8418750286102296
16.565217391304348 0.833125025033951
16.58695652173913 0.8218750238418582
16.608695652173914 0.835937523841858
16.630434782608695 0.8443750262260439
16.652173913043477 0.847187525033951
16.67391304347826 0.8471875250339509
16.695652173913043 0.8162500262260438
16.717391304347824 0.8106250286102296
16.73913043478261 0.8218750298023224
16.76086956521739 0.8134375274181366
16.782608695652176 0.819687533378601
16.804347826086957 0.8225000321865081
16.82608695652174 0.8200000405311584
16.847826086956523 0.8084375441074373
16.869565217391305 0.8168750405311586
16.891304347826086 0.8021875381469726
16.91304347826087 0.824687534570694
16.934782608695652 0.8106250286102294
16.956521739130434 0.7993750274181366
16.97826086956522 0.7993750274181367
17.0 0.7909375190734864
17.02173913043478 0.7937500119209291
17.043478260869566 0.7934375047683716
17.065217391304348 0.8021874964237213
17.08695652173913 0.8021875023841858
17.108695652173914 0.8112500011920929
17.130434782608695 0.8140625
17.152173913043477 0.8281250059604647
17.17391304347826 0.8337500095367432
17.195652173913043 0.8393750131130219
17.217391304347824 0.8534375131130219
17.23913043478261 0.8534375190734863
17.26086956521739 0.8453125238418581
17.282608695652176 0.848125022649765
17.304347826086957 0.8481250226497651
17.32608695652174 0.8506250202655794
17.347826086956523 0.8506250262260437
17.369565217391305 0.8421875238418579
17.391304347826086 0.8337500214576723
17.41304347826087 0.8225000202655794
17.434782608695652 0.8168750226497652
17.456521739130434 0.828125023841858
17.47826086956522 0.8225000262260438
17.5 0.8225000321865082
17.52173913043478 0.8196875333786011
17.543478260869566 0.814062535762787
17.565217391304348 0.7971875369548799
17.58695652173913 0.8081250369548799
17.608695652173914 0.8106250345706941
17.630434782608695 0.807812535762787
17.652173913043477 0.793750035762787
17.67391304347826 0.7881250381469728
17.695652173913043 0.7881250321865083
17.717391304347824 0.7909375309944154
17.73913043478261 0.7909375250339509
17.76086956521739 0.8053125262260438
17.782608695652176 0.8050000250339509
17.804347826086957 0.813750022649765
17.82608695652174 0.8084375202655792
17.847826086956523 0.8253125190734865
17.869565217391305 0.8337500154972077
17.891304347826086 0.8365625083446504
17.91304347826087 0.8534375071525574
17.934782608695652 0.8362500071525573
17.956521739130434 0.8334375083446504
17.97826086956522 0.8193750083446503
18.0 0.8359375059604643
18.02173913043478 0.8359375119209289
18.043478260869566 0.8556250154972078
18.065217391304348 0.8443750143051147
18.08695652173913 0.8612500190734864
18.108695652173914 0.852812522649765
18.130434782608695 0.8500000238418578
18.152173913043477 0.870000022649765
18.17391304347826 0.8840625226497651
18.195652173913043 0.8868750214576722
18.217391304347824 0.8790625214576722
18.23913043478261 0.8650000154972077
18.26086956521739 0.8446875154972077
18.282608695652176 0.8390625119209291
18.304347826086957 0.8190625190734865
18.32608695652174 0.8190625190734864
18.347826086956523 0.8075000226497651
18.369565217391305 0.787500023841858
18.391304347826086 0.773437523841858
18.41304347826087 0.7703125238418579
18.434782608695652 0.7787500202655793
18.456521739130434 0.7843750178813935
18.47826086956522 0.7906250178813934
18.5 0.8075000226497652
18.52173913043478 0.8218750178813936
18.543478260869566 0.8331250190734865
18.565217391304348 0.8446875214576722
18.58695652173913 0.8562500178813935
18.608695652173914 0.845000022649765
18.630434782608695 0.8337500214576721
18.652173913043477 0.8309375226497651
18.67391304347826 0.8281250298023224
18.695652173913043 0.8309375226497651
18.717391304347824 0.822187525033951
18.73913043478261 0.8221875250339509
18.76086956521739 0.8109375238418579
18.782608695652176 0.813750022649765
18.804347826086957 0.8165625214576722
18.82608695652174 0.8390625178813934
18.847826086956523 0.8475000202655792
18.869565217391305 0.8531250238418581
18.891304347826086 0.855937522649765
18.91304347826087 0.8587500333786012
18.934782608695652 0.8675000250339509
18.956521739130434 0.8615625262260436
18.97826086956522 0.8503125250339508
19.0 0.8500000238418579
19.02173913043478 0.8468750238418578
19.043478260869566 0.838437521457672
19.065217391304348 0.8496875226497649
19.08695652173913 0.8412500262260436
19.108695652173914 0.8525000274181366
19.130434782608695 0.8412500262260436
19.152173913043477 0.8440625309944154
19.17391304347826 0.8500000238418579
19.195652173913043 0.8668750286102296
19.217391304347824 0.8615625262260437
19.23913043478261 0.8590625286102296
19.26086956521739 0.8671875298023224
19.282608695652176 0.8731250226497651
19.304347826086957 0.8700000166893005
19.32608695652174 0.8587500154972076
19.347826086956523 0.8643750131130219
19.369565217391305 0.8531250119209289
19.391304347826086 0.8418750166893005
19.41304347826087 0.8331250131130219
19.434782608695652 0.8384375154972078
19.456521739130434 0.8325000166893006
19.47826086956522 0.8215625166893006
19.5 0.8128125250339509
19.52173913043478 0.8131250202655794
19.543478260869566 0.8212500214576721
19.565217391304348 0.8325000226497651
19.58695652173913 0.8465625226497651
19.608695652173914 0.8521875262260438
19.630434782608695 0.8440625250339509
19.652173913043477 0.8415625214576721
19.67391304347826 0.8556250214576722
19.695652173913043 0.864062523841858
19.717391304347824 0.8700000226497651
19.73913043478261 0.8756250321865082
19.76086956521739 0.8640625298023225
19.782608695652176 0.852500033378601
19.804347826086957 0.8440625369548798
19.82608695652174 0.8440625369548798
19.847826086956523 0.8553125381469726
19.869565217391305 0.8384375393390655
19.891304347826086 0.8303125381469726
19.91304347826087 0.824687534570694
19.934782608695652 0.8162500321865083
19.956521739130434 0.8190625309944153
19.97826086956522 0.8281250298023224
20.0 0.8250000298023225
20.02173913043478 0.8278125286102296
20.043478260869566 0.8306250214576723
20.065217391304348 0.8443750202655794
20.08695652173913 0.8668750226497651
20.108695652173914 0.8668750286102296
20.130434782608695 0.8637500286102298
20.152173913043477 0.8634375333786012
20.17391304347826 0.857812535762787
20.195652173913043 0.857812535762787
20.217391304347824 0.8637500345706941
20.23913043478261 0.8581250369548797
20.26086956521739 0.8581250429153443
20.282608695652176 0.8500000476837158
20.304347826086957 0.8471875429153443
20.32608695652174 0.8384375393390656
20.347826086956523 0.8556250393390656
20.369565217391305 0.858750033378601
20.391304347826086 0.8643750250339508
20.41304347826087 0.8584375262260437
20.434782608695652 0.8700000226497651
20.456521739130434 0.8728125214576723
20.47826086956522 0.8556250214576723
20.5 0.8500000178813936
20.52173913043478 0.850000023841858
20.543478260869566 0.8700000226497652
20.565217391304348 0.8615625202655793
20.58695652173913 0.8615625202655792
20.608695652173914 0.8559375226497651
20.630434782608695 0.8587500274181367
20.652173913043477 0.8503125250339508
20.67391304347826 0.8334375202655793
20.695652173913043 0.8362500190734865
20.717391304347824 0.8390625178813935
20.73913043478261 0.8418750107288362
20.76086956521739 0.8278125107288361
20.782608695652176 0.8250000119209291
20.804347826086957 0.8193750083446503
20.82608695652174 0.8162500083446502
20.847826086956523 0.8221875071525575
20.869565217391305 0.8193750083446504
20.891304347826086 0.8221875071525574
20.91304347826087 0.8337500095367432
20.934782608695652 0.830937510728836
20.956521739130434 0.8196875154972076
20.97826086956522 0.8196875154972076
21.0 0.8225000202655792
21.02173913043478 0.8281250238418579
21.043478260869566 0.8368750274181366
21.065217391304348 0.8312500298023224
21.08695652173913 0.8425000309944155
21.108695652173914 0.8537500321865084
21.130434782608695 0.8509375333786011
21.152173913043477 0.8537500381469728
21.17391304347826 0.8621875405311584
21.195652173913043 0.859375035762787
21.217391304347824 0.8537500321865082
21.23913043478261 0.8593750357627868
21.26086956521739 0.8537500321865081
21.282608695652176 0.8537500321865081
21.304347826086957 0.8481250286102296
21.32608695652174 0.8565625309944155
21.347826086956523 0.8706250250339511
21.369565217391305 0.870625025033951
21.391304347826086 0.8650000214576723
21.41304347826087 0.8650000214576721
21.434782608695652 0.8618750214576723
21.456521739130434 0.8559375166893006
21.47826086956522 0.8559375166893005
21.5 0.8587500095367432
21.52173913043478 0.8671875119209291
21.543478260869566 0.850312513113022
21.565217391304348 0.8390625178813936
21.58695652173913 0.8334375202655794
21.608695652173914 0.8362500190734864
21.630434782608695 0.8334375202655794
21.652173913043477 0.8393750250339509
21.67391304347826 0.8475000262260438
21.695652173913043 0.8531250298023223
21.717391304347824 0.8559375286102294
21.73913043478261 0.8475000321865082
21.76086956521739 0.8503125250339508
21.782608695652176 0.8475000202655792
21.804347826086957 0.8615625143051148
21.82608695652174 0.850312513113022
21.847826086956523 0.860937511920929
21.869565217391305 0.8521875023841861
21.891304347826086 0.8415625035762788
21.91304347826087 0.830312502384186
21.934782608695652 0.8387500047683716
21.956521739130434 0.8331250011920929
21.97826086956522 0.833125013113022
22.0 0.8275000154972078
22.02173913043478 0.8246875166893006
22.043478260869566 0.8359375178813936
22.065217391304348 0.8309375286102296
22.08695652173913 0.8421875357627869
22.108695652173914 0.8421875357627868
22.130434782608695 0.8534375309944154
22.152173913043477 0.830625033378601
22.17391304347826 0.8362500369548799
22.195652173913043 0.8446875274181367
22.217391304347824 0.8331250250339508
22.23913043478261 0.835937523841858
22.26086956521739 0.8387500226497652
22.282608695652176 0.8443750143051149
22.304347826086957 0.8418750166893006
22.32608695652174 0.8418750166893005
22.347826086956523 0.8443750202655793
22.369565217391305 0.8643750190734865
22.391304347826086 0.864375013113022
22.41304347826087 0.8587500154972076
22.434782608695652 0.8787500143051149
22.456521739130434 0.8675000131130218
22.47826086956522 0.8646875143051148
22.5 0.8675000131130219
22.52173913043478 0.8675000131130218
22.543478260869566 0.8731250107288362
22.565217391304348 0.8706250071525575
22.58695652173913 0.859375
22.608695652173914 0.8509375035762787
22.630434782608695 0.8534375071525575
22.652173913043477 0.8534375071525575
22.67391304347826 0.856250011920929
22.695652173913043 0.8393750131130219
22.717391304347824 0.8421875178813935
22.73913043478261 0.8418750166893005
22.76086956521739 0.8446875154972077
22.782608695652176 0.8306250214576723
22.804347826086957 0.8275000274181368
22.82608695652174 0.8303125262260439
22.847826086956523 0.8221875190734864
22.869565217391305 0.8193750262260437
22.891304347826086 0.8275000214576721
22.91304347826087 0.8443750262260437
22.934782608695652 0.8387500226497651
22.956521739130434 0.8390625178813935
22.97826086956522 0.8334375202655793
23.0 0.8446875154972077
23.02173913043478 0.8450000166893006
23.043478260869566 0.8337500154972076
23.065217391304348 0.845000022649765
23.08695652173913 0.8534375131130219
23.108695652173914 0.845312511920929
23.130434782608695 0.8481250047683716
23.152173913043477 0.8425000071525575
23.17391304347826 0.8396875083446503
23.195652173913043 0.8340625107288361
23.217391304347824 0.8425000131130219
23.23913043478261 0.842500013113022
23.26086956521739 0.8593750178813935
23.282608695652176 0.8506250143051148
23.304347826086957 0.8506250202655793
23.32608695652174 0.8534375190734864
23.347826086956523 0.8246875226497652
23.369565217391305 0.8331250190734865
23.391304347826086 0.8275000154972079
23.41304347826087 0.8303125083446504
23.434782608695652 0.8246875047683717
23.456521739130434 0.8303125023841859
23.47826086956522 0.8246874988079071
23.5 0.8334374964237213
23.52173913043478 0.819374990463257
23.543478260869566 0.8165624976158142
23.565217391304348 0.8421875000000001
23.58695652173913 0.836562502384186
23.608695652173914 0.8362500071525574
23.630434782608695 0.8475000143051149
23.652173913043477 0.8503125190734864
23.67391304347826 0.8443750202655794
23.695652173913043 0.8468750238418581
23.717391304347824 0.8409375309944154
23.73913043478261 0.8409375369548799
23.76086956521739 0.8437500298023227
23.782608695652176 0.830000025033951
23.804347826086957 0.8300000250339509
23.82608695652174 0.8387500226497651
23.847826086956523 0.8331250250339508
23.869565217391305 0.8275000214576722
23.891304347826086 0.8306250214576721
23.91304347826087 0.8365625202655793
23.934782608695652 0.8425000190734864
23.956521739130434 0.8481250166893005
23.97826086956522 0.8481250226497651
24.0 0.8621875226497651
24.02173913043478 0.8593750178813934
24.043478260869566 0.8475000202655791
24.065217391304348 0.8475000143051148
24.08695652173913 0.8528125166893006
24.108695652173914 0.8612500131130219
24.130434782608695 0.8668750107288361
24.152173913043477 0.8612500071525574
24.17391304347826 0.8612500131130219
24.195652173913043 0.864062511920929
24.217391304347824 0.8725000143051148
24.23913043478261 0.8837500214576723
24.26086956521739 0.8953125178813935
24.282608695652176 0.9009375214576723
24.304347826086957 0.9009375214576723
24.32608695652174 0.9009375274181367
24.347826086956523 0.8978125274181368
24.369565217391305 0.8837500274181367
24.391304347826086 0.8950000226497651
24.41304347826087 0.8781250238418581
24.434782608695652 0.8584375202655794
24.456521739130434 0.8556250214576723
24.47826086956522 0.8503125250339509
24.5 0.8446875214576723
24.52173913043478 0.845000022649765
24.543478260869566 0.8365625202655793
24.565217391304348 0.8225000202655793
24.58695652173913 0.8393750190734863
24.608695652173914 0.8337500214576722
24.630434782608695 0.8365625202655793
24.652173913043477 0.8450000166893006
24.67391304347826 0.8365625143051147
24.695652173913043 0.8309375107288361
24.717391304347824 0.8309375107288361
24.73913043478261 0.8225000083446503
24.76086956521739 0.8309375047683716
24.782608695652176 0.8256250083446502
24.804347826086957 0.8256250083446502
24.82608695652174 0.8171875
24.847826086956523 0.8228125035762788
24.869565217391305 0.8256250083446504
24.891304347826086 0.828437501192093
24.91304347826087 0.8337500035762788
24.934782608695652 0.8221875071525575
24.956521739130434 0.8306250035762788
24.97826086956522 0.8334375083446504
25.0 0.8418750107288362
25.02173913043478 0.8390625119209291
25.043478260869566 0.8446875154972077
25.065217391304348 0.8475000083446503
25.08695652173913 0.8446875095367432
25.108695652173914 0.8559375166893006
25.130434782608695 0.8700000166893006
25.152173913043477 0.8812500178813936
25.17391304347826 0.8784375250339509
25.195652173913043 0.8756250262260438
25.217391304347824 0.881250023841858
25.23913043478261 0.8837500274181367
25.26086956521739 0.8809375286102296
25.282608695652176 0.8693750321865082
25.304347826086957 0.8662500381469727
25.32608695652174 0.8662500381469727
25.347826086956523 0.8609375417232514
25.369565217391305 0.864062535762787
25.391304347826086 0.8696875333786012
25.41304347826087 0.8665625333786012
25.434782608695652 0.8581250309944155
25.456521739130434 0.852812522649765
25.47826086956522 0.8584375262260439
25.5 0.8756250262260437
25.52173913043478 0.8815625190734864
25.543478260869566 0.8756250202655793
25.565217391304348 0.8728125154972077
25.58695652173913 0.8615625143051149
25.608695652173914 0.8643750131130219
25.630434782608695 0.8618750095367431
25.652173913043477 0.8562500059604645
25.67391304347826 0.8675000131130218
25.695652173913043 0.8759375095367432
25.717391304347824 0.8675000071525575
25.73913043478261 0.8787500083446504
25.76086956521739 0.8818750083446504
25.782608695652176 0.8790625154972078
25.804347826086957 0.8875000178813937
25.82608695652174 0.8818750143051148
25.847826086956523 0.8843750178813935
25.869565217391305 0.8956250190734864
25.891304347826086 0.8956250190734865
25.91304347826087 0.8815625190734864
25.934782608695652 0.8815625190734864
25.956521739130434 0.8731250166893005
25.97826086956522 0.8731250166893005
26.0 0.8787500083446503
26.02173913043478 0.8703125119209292
26.043478260869566 0.850312513113022
26.065217391304348 0.8478125154972077
26.08695652173913 0.8309375166893006
26.108695652173914 0.8246875166893006
26.130434782608695 0.8275000154972078
26.152173913043477 0.8246875166893006
26.17391304347826 0.8159375190734863
26.195652173913043 0.8043750166893007
26.217391304347824 0.8043750226497651
26.23913043478261 0.8100000202655793
26.26086956521739 0.8156250178813935
26.282608695652176 0.8156250178813935
26.304347826086957 0.8409375190734865
26.32608695652174 0.8387500226497651
26.347826086956523 0.8331250190734864
26.369565217391305 0.8387500166893006
26.391304347826086 0.8418750166893005
26.41304347826087 0.8478125154972076
26.434782608695652 0.839375013113022
26.456521739130434 0.842187511920929
26.47826086956522 0.8509375154972076
26.5 0.856562513113022
26.52173913043478 0.856562513113022
26.543478260869566 0.8565625071525574
26.565217391304348 0.8678125143051149
26.58695652173913 0.8706250190734864
26.608695652173914 0.8734375238418579
26.630434782608695 0.8706250309944152
26.652173913043477 0.8790625274181366
26.67391304347826 0.8818750262260437
26.695652173913043 0.8646875321865082
26.717391304347824 0.8646875321865083
26.73913043478261 0.8534375309944152
26.76086956521739 0.8590625286102295
26.782608695652176 0.8590625286102296
26.804347826086957 0.8675000250339509
26.82608695652174 0.867187523841858
26.847826086956523 0.8784375190734863
26.869565217391305 0.8728125214576722
26.891304347826086 0.8756250202655791
26.91304347826087 0.8928125143051149
26.934782608695652 0.8900000154972076
26.956521739130434 0.8981250166893004
26.97826086956522 0.8981250226497651
27.0 0.9009375214576723
27.02173913043478 0.8809375226497651
27.043478260869566 0.8896875202655794
27.065217391304348 0.8784375250339509
27.08695652173913 0.8812500298023224
27.108695652173914 0.8671875298023226
27.130434782608695 0.8700000286102297
27.152173913043477 0.8728125214576723
27.17391304347826 0.8675000250339507
27.195652173913043 0.8646875262260436
27.217391304347824 0.8675000250339506
27.23913043478261 0.879062521457672
27.26086956521739 0.8734375178813936
27.282608695652176 0.8818750083446503
27.304347826086957 0.8815625071525575
27.32608695652174 0.8928125083446502
27.347826086956523 0.8956250131130219
27.369565217391305 0.8871875166893005
27.391304347826086 0.8928125083446503
27.41304347826087 0.8925000011920928
27.434782608695652 0.8778125047683716
27.456521739130434 0.8750000059604646
27.47826086956522 0.875000011920929
27.5 0.8637500166893006
27.52173913043478 0.8640625119209291
27.543478260869566 0.8640625178813934
27.565217391304348 0.8612500190734864
27.58695652173913 0.8609375178813934
27.608695652173914 0.866562521457672
27.630434782608695 0.8753125250339509
27.652173913043477 0.8815625190734863
27.67391304347826 0.8731250226497652
27.695652173913043 0.8787500202655795
27.717391304347824 0.8843750238418581
27.73913043478261 0.8871875226497652
27.76086956521739 0.8703125178813936
27.782608695652176 0.8618750154972077
27.804347826086957 0.8678125202655793
27.82608695652174 0.8675000190734865
27.847826086956523 0.8415625154972077
27.869565217391305 0.8415625214576723
27.891304347826086 0.8471875190734864
27.91304347826087 0.8415625214576721
27.934782608695652 0.8471875131130218
27.956521739130434 0.8528125166893006
27.97826086956522 0.864062523841858
28.0 0.8725000202655794
28.02173913043478 0.8696875154972078
28.043478260869566 0.853125011920929
28.065217391304348 0.8734375178813936
28.08695652173913 0.8646875083446504
28.108695652173914 0.8646875083446502
28.130434782608695 0.8618750035762787
28.152173913043477 0.8590625047683715
28.17391304347826 0.8506250023841859
28.195652173913043 0.8534374952316285
28.217391304347824 0.8506249964237214
28.23913043478261 0.8449999988079071
28.26086956521739 0.8506250083446504
28.282608695652176 0.8450000047683717
28.304347826086957 0.8537500083446502
28.32608695652174 0.8593750059604646
28.347826086956523 0.8734375059604645
28.369565217391305 0.8678125143051147
28.391304347826086 0.8734375178813935
28.41304347826087 0.8875000178813934
28.434782608695652 0.8959375202655793
28.456521739130434 0.9043750226497651
28.47826086956522 0.9100000202655792
28.5 0.9212500214576722
28.52173913043478 0.9184375226497651
28.543478260869566 0.9240625262260439
28.565217391304348 0.9153125286102296
28.58695652173913 0.9209375262260439
28.608695652173914 0.9175000250339509
28.630434782608695 0.9090625286102295
28.652173913043477 0.8978125274181366
28.67391304347826 0.8950000286102294
28.695652173913043 0.8806250274181366
28.717391304347824 0.8634375274181366
28.73913043478261 0.8746875286102296
28.76086956521739 0.8634375274181366
28.782608695652176 0.8609375298023224
28.804347826086957 0.8553125262260437
28.82608695652174 0.8503125250339508
28.847826086956523 0.8446875274181366
28.869565217391305 0.8475000321865082
28.891304347826086 0.8446875274181366
28.91304347826087 0.8562500298023225
28.934782608695652 0.8621875286102295
28.956521739130434 0.8650000274181366
28.97826086956522 0.8678125321865081
29.0 0.8703125298023223
29.02173913043478 0.8643750309944154
29.043478260869566 0.8643750369548799
29.065217391304348 0.8615625381469727
29.08695652173913 0.8584375381469727
29.108695652173914 0.8612500369548799
29.130434782608695 0.8584375381469728
29.152173913043477 0.8584375321865082
29.17391304347826 0.838750034570694
29.195652173913043 0.8415625333786012
29.217391304347824 0.8246875286102296
29.23913043478261 0.8334375321865082
29.26086956521739 0.8362500250339509
29.282608695652176 0.8387500166893006
29.304347826086957 0.8418750107288361
29.32608695652174 0.8387500107288361
29.347826086956523 0.8387500047683716
29.369565217391305 0.8415625154972076
29.391304347826086 0.8500000178813935
29.41304347826087 0.852812510728836
29.434782608695652 0.8559375107288361
29.456521739130434 0.8587500035762786
29.47826086956522 0.8696875035762787
29.5 0.8756250083446504
29.52173913043478 0.8725000143051149
29.543478260869566 0.878437513113022
29.565217391304348 0.8756250143051149
29.58695652173913 0.8868750095367433
29.608695652173914 0.8896875083446504
29.630434782608695 0.8868750154972077
29.652173913043477 0.9009375214576723
29.67391304347826 0.895312523841858
29.695652173913043 0.8928125262260438
29.717391304347824 0.8871875286102295
29.73913043478261 0.8903125286102296
29.76086956521739 0.8871875286102295
29.782608695652176 0.9012500286102294
29.804347826086957 0.8871875345706939
29.82608695652174 0.8868750333786011
29.847826086956523 0.8784375309944152
29.869565217391305 0.8728125333786009
29.891304347826086 0.8812500298023223
29.91304347826087 0.8840625286102295
29.934782608695652 0.8925000250339508
29.956521739130434 0.8925000190734864
29.97826086956522 0.8900000214576721
30.0 0.8871875226497651
30.02173913043478 0.8956250190734865
30.043478260869566 0.8987500190734864
30.065217391304348 0.9040625214576723
30.08695652173913 0.9037500202655793
30.108695652173914 0.8925000250339508
30.130434782608695 0.8840625286102295
30.152173913043477 0.8784375309944152
30.17391304347826 0.8840625345706942
30.195652173913043 0.8756250321865083
30.217391304347824 0.8640625298023226
30.23913043478261 0.8471875250339511
30.26086956521739 0.8415625274181366
30.282608695652176 0.8475000202655794
30.304347826086957 0.8450000226497649
30.32608695652174 0.8506250262260436
30.347826086956523 0.8534375250339508
30.369565217391305 0.8506250202655792
30.391304347826086 0.8362500190734864
30.41304347826087 0.8446875214576721
30.434782608695652 0.856250023841858
30.456521739130434 0.8759375274181367
30.47826086956522 0.8731250226497651
30.5 0.8731250286102297
30.52173913043478 0.867500025033951
30.543478260869566 0.8731250226497652
30.565217391304348 0.8646875202655794
30.58695652173913 0.8646875262260438
30.608695652173914 0.8706250250339509
30.630434782608695 0.8790625274181365
30.652173913043477 0.8621875226497651
30.67391304347826 0.8650000214576721
30.695652173913043 0.8562500178813934
30.717391304347824 0.8503125190734864
30.73913043478261 0.8531250119209289
30.76086956521739 0.8390625059604646
30.782608695652176 0.8446875095367432
30.804347826086957 0.8559375047683715
30.82608695652174 0.8615625023841859
30.847826086956523 0.8643750011920929
30.869565217391305 0.8725000083446504
30.891304347826086 0.8696875095367433
30.91304347826087 0.8840625166893007
30.934782608695652 0.8925000131130221
30.956521739130434 0.8981250226497651
30.97826086956522 0.9065625250339509
31.0 0.9121875226497651
31.02173913043478 0.906562525033951
31.043478260869566 0.9037500262260438
31.065217391304348 0.8896875262260437
31.08695652173913 0.8956250250339509
31.108695652173914 0.8928125262260438
31.130434782608695 0.8928125262260439
31.152173913043477 0.8790625274181367
31.17391304347826 0.8759375214576721
31.195652173913043 0.8815625190734864
31.217391304347824 0.8675000190734863
31.23913043478261 0.8562500178813934
31.26086956521739 0.8528125166893006
31.282608695652176 0.8612500190734862
31.304347826086957 0.8612500190734863
31.32608695652174 0.8496875166893006
31.347826086956523 0.8440625190734864
31.369565217391305 0.8581250190734864
31.391304347826086 0.8553125202655794
31.41304347826087 0.8525000274181367
31.434782608695652 0.8581250250339509
31.456521739130434 0.8721875250339509
31.47826086956522 0.8812500298023226
31.5 0.8868750274181368
31.52173913043478 0.889687526226044
31.543478260869566 0.8953125298023226
31.565217391304348 0.8981250226497651
31.58695652173913 0.8925000250339511
31.608695652173914 0.9012500226497653
31.630434782608695 0.9096875190734863
31.652173913043477 0.9068750202655792
31.67391304347826 0.8871875226497652
31.695652173913043 0.8815625190734864
31.717391304347824 0.8787500202655792
31.73913043478261 0.8700000166893006
31.76086956521739 0.8590625107288362
31.782608695652176 0.8590625107288362
31.804347826086957 0.8562500059604646
31.82608695652174 0.8590625107288362
31.847826086956523 0.850000011920929
31.869565217391305 0.8556250095367431
31.891304347826086 0.8581250071525575
31.91304347826087 0.8606250107288361
31.934782608695652 0.8578125119209291
31.956521739130434 0.8637500166893005
31.97826086956522 0.8831250190734864
32.0 0.8884375214576722
32.02173913043478 0.8940625250339509
32.04347826086956 0.882812523841858
32.06521739130435 0.8834375202655794
32.08695652173913 0.8834375262260438
32.108695652173914 0.8950000286102296
32.130434782608695 0.898125022649765
32.15217391304348 0.8925000131130219
32.17391304347826 0.8893750131130219
32.19565217391305 0.8868750154972076
32.21739130434783 0.8871875166893006
32.23913043478261 0.8815625131130219
32.26086956521739 0.884375011920929
32.28260869565217 0.8900000154972078
32.30434782608695 0.884375011920929
32.32608695652174 0.8871875107288362
32.34782608695652 0.8843750178813935
32.369565217391305 0.8731250226497651
32.391304347826086 0.8790625214576723
32.41304347826087 0.8818750202655794
32.43478260869565 0.8678125202655793
32.45652173913044 0.873437523841858
32.47826086956522 0.8790625274181368
32.5 0.8734375298023226
32.52173913043478 0.8846875309944154
32.54347826086956 0.8818750321865083
32.56521739130435 0.8706250309944153
32.58695652173913 0.8931250333786013
32.608695652173914 0.8871875345706941
32.630434782608695 0.8759375333786011
32.65217391304348 0.8928125321865084
32.67391304347826 0.8900000333786011
32.69565217391305 0.8928125321865082
32.71739130434783 0.8787500321865083
32.73913043478261 0.8700000286102295
32.76086956521739 0.8643750309944154
32.78260869565217 0.8812500298023225
32.80434782608695 0.8784375250339509
32.82608695652174 0.8843750238418582
32.84782608695652 0.8815625250339509
32.869565217391305 0.8843750238418578
32.891304347826086 0.8812500178813933
32.91304347826087 0.8812500178813935
32.93478260869565 0.892500013113022
32.95652173913044 0.9009375154972078
32.97826086956522 0.9037500143051148
33.0 0.8831250131130219
33.02173913043478 0.8831250131130219
33.04347826086956 0.8803125143051148
33.06521739130435 0.8887500166893006
33.08695652173913 0.8718750178813934
33.108695652173914 0.8750000238418579
33.130434782608695 0.8693750202655792
33.15217391304348 0.8721875250339508
33.17391304347826 0.869687521457672
33.19565217391305 0.8781250178813935
33.21739130434783 0.8959375202655794
33.23913043478261 0.8903125226497651
33.26086956521739 0.8762500166893006
33.28260869565217 0.8615625143051148
33.30434782608695 0.8643750131130218
33.32608695652174 0.8643750131130218
33.34782608695652 0.8587500154972076
33.369565217391305 0.8559375107288361
33.391304347826086 0.8587500154972076
33.41304347826087 0.8475000143051147
33.43478260869565 0.8475000143051148
33.45652173913044 0.8446875154972077
33.47826086956522 0.8643750190734865
33.5 0.8734375238418579
33.52173913043478 0.8650000274181366
33.54347826086956 0.8706250250339509
33.56521739130435 0.8818750262260439
33.58695652173913 0.8818750321865083
33.608695652173914 0.8790625333786012
33.630434782608695 0.8818750381469727
33.65217391304348 0.8818750381469728
33.67391304347826 0.8787500381469727
33.69565217391305 0.870312535762787
33.71739130434783 0.8731250286102296
33.73913043478261 0.8871875286102296
33.76086956521739 0.8703125238418581
33.78260869565217 0.8703125178813935
33.80434782608695 0.8646875143051149
33.82608695652174 0.8646875143051148
33.84782608695652 0.8731250107288361
33.869565217391305 0.8759375095367433
33.891304347826086 0.8875000059604645
33.91304347826087 0.8846875071525575
33.93478260869565 0.8928125083446504
33.95652173913044 0.8815625011920929
33.97826086956522 0.8787500023841859
34.0 0.8646875023841858
34.02173913043478 0.8703125
34.04347826086956 0.8703125000000002
34.06521739130435 0.8618749976158143
34.08695652173913 0.8590624988079072
34.108695652173914 0.8562500059604645
34.130434782608695 0.8475000083446503
34.15217391304348 0.8393750131130219
34.17391304347826 0.8475000202655792
34.19565217391305 0.8643750250339508
34.21739130434783 0.8784375309944153
34.23913043478261 0.8812500298023225
34.26086956521739 0.8728125274181366
34.28260869565217 0.8784375309944153
34.30434782608695 0.8784375309944153
34.32608695652174 0.8756250262260438
34.34782608695652 0.8928125262260438
34.369565217391305 0.8984375178813935
34.391304347826086 0.9015625119209292
34.41304347826087 0.8987500131130219
34.43478260869565 0.8903125107288362
34.45652173913044 0.8931250154972077
34.47826086956522 0.8984375119209289
34.5 0.898437511920929
34.52173913043478 0.9012500107288361
34.54347826086956 0.9153125107288361
34.56521739130435 0.9096875131130219
34.58695652173913 0.8981250166893007
34.608695652173914 0.8953125178813935
34.630434782608695 0.8840625166893007
34.65217391304348 0.8950000166893006
34.67391304347826 0.8921875178813936
34.69565217391305 0.8896875262260439
34.71739130434783 0.892500025033951
34.73913043478261 0.8868750274181366
34.76086956521739 0.8700000226497651
34.78260869565217 0.8700000226497651
34.80434782608695 0.8703125238418581
34.82608695652174 0.8703125298023224
34.84782608695652 0.8815625250339508
34.869565217391305 0.873437523841858
34.891304347826086 0.8762500226497651
34.91304347826087 0.8846875190734864
34.93478260869565 0.8790625154972077
34.95652173913044 0.8734375119209291
34.97826086956522 0.8706250190734863
35.0 0.8706250190734863
35.02173913043478 0.8818750202655793
35.04347826086956 0.8734375178813936
35.06521739130435 0.8678125262260439
35.08695652173913 0.8593750298023226
35.108695652173914 0.8618750274181367
35.130434782608695 0.8506250202655793
35.15217391304348 0.853437525033951
35.17391304347826 0.8506250202655793
35.19565217391305 0.8646875202655793
35.21739130434783 0.8618750154972077
35.23913043478261 0.8646875143051148
35.26086956521739 0.8646875143051149
35.28260869565217 0.8759375095367432
35.30434782608695 0.8871875107288363
35.32608695652174 0.873437511920929
35.34782608695652 0.8734375178813935
35.369565217391305 0.8703125178813935
35.391304347826086 0.8815625190734864
35.41304347826087 0.8787500202655792
35.43478260869565 0.8815625250339508
35.45652173913044 0.8759375274181366
35.47826086956522 0.8871875286102295
35.5 0.8815625250339508
35.52173913043478 0.8871875226497651
35.54347826086956 0.9012500226497652
35.56521739130435 0.9012500226497651
35.58695652173913 0.9100000202655794
35.608695652173914 0.8931250274181367
35.630434782608695 0.8900000274181368
35.65217391304348 0.8900000214576721
35.67391304347826 0.8871875226497651
35.69565217391305 0.8928125202655792
35.71739130434783 0.898437523841858
35.73913043478261 0.8815625250339509
35.76086956521739 0.8731250286102296
35.78260869565217 0.8843750298023226
35.80434782608695 0.8843750298023225
35.82608695652174 0.8928125262260437
35.84782608695652 0.8959375202655793
35.869565217391305 0.907187521457672
35.891304347826086 0.8987500190734864
35.91304347826087 0.8931250154972077
35.93478260869565 0.8846875131130219
35.95652173913044 0.8903125107288362
35.97826086956522 0.8903125107288361
36.0 0.8846875071525574
36.02173913043478 0.870312511920929
36.04347826086956 0.8815625131130219
36.06521739130435 0.8756250202655793
36.08695652173913 0.864375025033951
36.108695652173914 0.8840625226497651
36.130434782608695 0.8812500298023225
36.15217391304348 0.8896875321865083
36.17391304347826 0.8893750369548798
36.19565217391305 0.8834375321865083
36.21739130434783 0.8834375321865083
36.23913043478261 0.8862500250339509
36.26086956521739 0.875000023841858
36.28260869565217 0.8753125250339507
36.30434782608695 0.8725000202655792
36.32608695652174 0.8725000202655793
36.34782608695652 0.8781250178813935
36.369565217391305 0.8696875154972079
36.391304347826086 0.8809375107288363
36.41304347826087 0.8812500059604647
36.43478260869565 0.8784375071525574
36.45652173913044 0.8871875107288362
36.47826086956522 0.8725000083446504
36.5 0.8750000059604645
36.52173913043478 0.8806250095367432
36.54347826086956 0.8690625131130219
36.56521739130435 0.8606250166893005
36.58695652173913 0.852187514305115
36.608695652173914 0.8465625166893006
36.630434782608695 0.8603125214576721
36.65217391304348 0.857500022649765
36.67391304347826 0.8603125214576721
36.69565217391305 0.8890625238418579
36.71739130434783 0.8921875238418578
36.73913043478261 0.8978125214576722
36.76086956521739 0.9009375214576723
36.78260869565217 0.9093750178813937
36.80434782608695 0.9234375238418581
36.82608695652174 0.9125000178813936
36.84782608695652 0.9156250178813936
36.869565217391305 0.9296875178813935
36.891304347826086 0.9212500214576722
36.91304347826087 0.918437522649765
36.93478260869565 0.8987500190734864
36.95652173913044 0.8931250214576723
36.97826086956522 0.887500023841858
37.0 0.8818750262260437
37.02173913043478 0.8815625250339509
37.04347826086956 0.9012500286102296
37.06521739130435 0.9012500286102294
37.08695652173913 0.8956250250339508
37.108695652173914 0.8956250190734864
37.130434782608695 0.8928125202655792
37.15217391304348 0.9181250214576722
37.17391304347826 0.9009375154972078
37.19565217391305 0.9093750059604644
37.21739130434783 0.9065625011920928
37.23913043478261 0.9040625035762786
37.26086956521739 0.8984375059604645
37.28260869565217 0.8956250071525574
37.30434782608695 0.8815625071525575
37.32608695652174 0.8871875107288363
37.34782608695652 0.8871875107288362
37.369565217391305 0.8787500143051149
37.391304347826086 0.8956250190734864
37.41304347826087 0.8900000214576722
37.43478260869565 0.8925000250339509
37.45652173913044 0.8893750190734864
37.47826086956522 0.8809375166893005
37.5 0.869687521457672
37.52173913043478 0.8837500214576721
37.54347826086956 0.8781250178813934
37.56521739130435 0.8781250178813935
37.58695652173913 0.8809375166893006
37.608695652173914 0.8756250143051149
37.630434782608695 0.881250011920929
37.65217391304348 0.8787500143051147
37.67391304347826 0.8846875131130219
37.69565217391305 0.8875000119209289
37.71739130434783 0.8987500071525574
37.73913043478261 0.8875000119209289
37.76086956521739 0.8846875190734863
37.78260869565217 0.8903125166893004
37.80434782608695 0.8903125107288361
37.82608695652174 0.8931250154972077
37.84782608695652 0.8903125166893008
37.869565217391305 0.8931250095367433
37.891304347826086 0.8846875190734864
37.91304347826087 0.887500023841858
37.93478260869565 0.8818750202655793
37.95652173913044 0.8959375202655794
37.97826086956522 0.9015625178813935
38.0 0.8900000214576722
38.02173913043478 0.8928125262260438
38.04347826086956 0.8900000274181367
38.06521739130435 0.8900000274181368
38.08695652173913 0.8900000333786011
38.108695652173914 0.8984375298023225
38.130434782608695 0.9012500286102295
38.15217391304348 0.8928125321865084
38.17391304347826 0.8928125321865084
38.19565217391305 0.8896875262260437
38.21739130434783 0.9012500226497651
38.23913043478261 0.8984375238418579
38.26086956521739 0.8871875107288362
38.28260869565217 0.8871875166893005
38.30434782608695 0.8928125143051148
38.32608695652174 0.8900000095367432
38.34782608695652 0.8843750059604645
38.369565217391305 0.8928125083446504
38.391304347826086 0.8815625131130218
38.41304347826087 0.8815625190734863
38.43478260869565 0.8703125238418579
38.45652173913044 0.8675000190734864
38.47826086956522 0.8728125333786011
38.5 0.8615625321865082
38.52173913043478 0.8559375286102296
38.54347826086956 0.8503125309944154
38.56521739130435 0.8559375286102295
38.58695652173913 0.8615625262260438
38.608695652173914 0.8671875178813936
38.630434782608695 0.8731250166893006
38.65217391304348 0.8815625131130221
38.67391304347826 0.8812500119209291
38.69565217391305 0.8928125083446504
38.71739130434783 0.9040625095367434
38.73913043478261 0.9012500107288363
38.76086956521739 0.9068750143051149
38.78260869565217 0.9125000178813936
38.80434782608695 0.9012500166893006
38.82608695652174 0.9040625214576721
38.84782608695652 0.8956250250339507
38.869565217391305 0.884375023841858
38.891304347826086 0.8790625274181366
38.91304347826087 0.8734375238418579
38.93478260869565 0.8706250250339508
38.95652173913044 0.8762500286102295
38.97826086956522 0.8731250226497651
39.0 0.8646875202655793
39.02173913043478 0.8731250226497651
39.04347826086956 0.8731250226497651
39.06521739130435 0.8618750214576723
39.08695652173913 0.8562500238418581
39.108695652173914 0.8587500274181368
39.130434782608695 0.864375025033951
39.15217391304348 0.867187523841858
39.17391304347826 0.8531250238418582
39.19565217391305 0.8618750274181366
39.21739130434783 0.859062534570694
39.23913043478261 0.8562500357627869
39.26086956521739 0.8562500298023223
39.28260869565217 0.8731250286102296
39.30434782608695 0.8703125298023224
39.32608695652174 0.873437523841858
39.34782608695652 0.8790625274181367
39.369565217391305 0.8843750238418581
39.391304347826086 0.8956250250339509
39.41304347826087 0.895312523841858
39.43478260869565 0.9037500202655793
39.45652173913044 0.9037500143051149
39.47826086956522 0.9065625190734865
39.5 0.8925000190734865
39.52173913043478 0.9150000154972078
39.54347826086956 0.9121875226497652
39.56521739130435 0.9065625250339511
39.58695652173913 0.9040625274181368
39.608695652173914 0.9068750262260438
39.630434782608695 0.8959375262260437
39.65217391304348 0.8900000274181367
39.67391304347826 0.8703125298023224
39.69565217391305 0.8703125298023224
39.71739130434783 0.8871875286102295
39.73913043478261 0.8675000309944155
39.76086956521739 0.8703125298023225
39.78260869565217 0.8703125298023225
39.80434782608695 0.8643750309944154
39.82608695652174 0.8615625262260439
39.84782608695652 0.8587500274181368
39.869565217391305 0.8562500298023225
39.891304347826086 0.8756250321865082
39.91304347826087 0.8615625321865081
39.93478260869565 0.8643750309944151
39.95652173913044 0.8671875238418579
39.97826086956522 0.8700000226497651
40.0 0.8615625262260436
40.02173913043478 0.8646875202655794
40.04347826086956 0.8618750214576721
40.06521739130435 0.8815625190734864
40.08695652173913 0.8843750178813934
40.108695652173914 0.8875000119209289
40.130434782608695 0.890312510728836
40.15217391304348 0.8931250095367431
40.17391304347826 0.9015625119209288
40.19565217391305 0.8928125143051148
40.21739130434783 0.9012500107288361
40.23913043478261 0.9040625095367432
40.26086956521739 0.9125000119209292
40.28260869565217 0.8984375119209291
40.30434782608695 0.8956250071525573
40.32608695652174 0.895625013113022
40.34782608695652 0.9012500166893005
40.369565217391305 0.8984375178813935
40.391304347826086 0.8956250190734865
40.41304347826087 0.9043750107288362
40.43478260869565 0.9043750107288361
40.45652173913044 0.8931250154972079
40.47826086956522 0.8871875107288363
40.5 0.8956250131130219
40.52173913043478 0.9012500166893006
40.54347826086956 0.9012500166893007
40.56521739130435 0.9037500143051149
40.58695652173913 0.8981250166893006
40.608695652173914 0.8981250166893007
40.630434782608695 0.8981250166893007
40.65217391304348 0.8981250107288361
40.67391304347826 0.9093750119209291
40.69565217391305 0.9096875190734864
40.71739130434783 0.9096875190734864
40.73913043478261 0.9153125166893006
40.76086956521739 0.9125000119209291
40.78260869565217 0.9071875095367431
40.80434782608695 0.9068750083446503
40.82608695652174 0.9181250095367433
40.84782608695652 0.8981250107288361
40.869565217391305 0.9009375154972077
40.891304347826086 0.9065625131130219
40.91304347826087 0.9150000095367432
40.93478260869565 0.9121875107288361
40.95652173913044 0.906250011920929
40.97826086956522 0.8975000143051147
41.0 0.9059375166893007
41.02173913043478 0.9090625166893007
41.04347826086956 0.9062500178813936
41.06521739130435 0.9262500226497653
41.08695652173913 0.9234375238418582
41.108695652173914 0.9178125262260439
41.130434782608695 0.903750026226044
41.15217391304348 0.903750026226044
41.17391304347826 0.9068750262260439
41.19565217391305 0.9184375286102296
41.21739130434783 0.9128125309944154
41.23913043478261 0.9071875274181367
41.26086956521739 0.9071875274181367
41.28260869565217 0.895625025033951
41.30434782608695 0.8953125238418581
41.32608695652174 0.8981250226497652
41.34782608695652 0.9093750238418581
41.369565217391305 0.9093750238418581
41.391304347826086 0.8921875238418581
41.41304347826087 0.9006250202655794
41.43478260869565 0.8950000226497652
41.45652173913044 0.8978125214576722
41.47826086956522 0.8921875238418582
41.5 0.9065625250339511
41.52173913043478 0.9096875250339509
41.54347826086956 0.9012500226497652
41.56521739130435 0.898437523841858
41.58695652173913 0.9040625214576723
41.608695652173914 0.9212500214576722
41.630434782608695 0.9156250238418582
41.65217391304348 0.9184375226497651
41.67391304347826 0.9128125250339508
41.69565217391305 0.9100000202655792
41.71739130434783 0.9040625214576722
41.73913043478261 0.8984375178813935
41.76086956521739 0.9012500226497651
41.78260869565217 0.8984375238418579
41.80434782608695 0.8815625250339509
41.82608695652174 0.8731250286102296
41.84782608695652 0.8671875298023224
41.869565217391305 0.8756250262260437
41.891304347826086 0.8809375286102294
41.91304347826087 0.8865625262260437
41.93478260869565 0.881250023841858
41.95652173913044 0.8812500238418579
41.97826086956522 0.8781250238418579
42.0 0.8806250214576721
42.02173913043478 0.891875022649765
42.04347826086956 0.9031250178813937
42.06521739130435 0.9062500178813936
42.08695652173913 0.8915625214576722
42.108695652173914 0.8946875214576723
42.130434782608695 0.8918750226497651
42.15217391304348 0.9003125250339509
42.17391304347826 0.903125023841858
42.19565217391305 0.9090625226497652
42.21739130434783 0.9121875226497652
42.23913043478261 0.9178125202655794
42.26086956521739 0.9009375214576723
42.28260869565217 0.898125022649765
42.30434782608695 0.9068750202655792
42.32608695652174 0.9040625214576721
42.34782608695652 0.9037500262260437
42.369565217391305 0.8953125298023223
42.391304347826086 0.895312535762787
42.41304347826087 0.898125034570694
42.43478260869565 0.8840625286102295
42.45652173913044 0.8756250321865082
42.47826086956522 0.880937534570694
42.5 0.8753125369548798
42.52173913043478 0.8784375369548797
42.54347826086956 0.8784375369548798
42.56521739130435 0.8871875345706939
42.58695652173913 0.8784375309944155
42.608695652173914 0.8812500298023225
42.630434782608695 0.8756250321865082
42.65217391304348 0.8868750333786013
42.67391304347826 0.8868750274181368
42.69565217391305 0.8871875226497651
42.71739130434783 0.881562513113022
42.73913043478261 0.8703125059604645
42.76086956521739 0.8587500035762786
42.78260869565217 0.8500000059604644
42.80434782608695 0.8671875059604645
42.82608695652174 0.8587500035762787
42.84782608695652 0.864375001192093
42.869565217391305 0.8559375107288363
42.891304347826086 0.867187511920929
42.91304347826087 0.8696875154972077
42.93478260869565 0.8809375166893006
42.95652173913044 0.8978125214576722
42.97826086956522 0.898125022649765
43.0 0.8956250190734862
43.02173913043478 0.8981250166893006
43.04347826086956 0.9009375154972077
43.06521739130435 0.9037500143051149
43.08695652173913 0.9037500143051147
43.108695652173914 0.8981250166893007
43.130434782608695 0.8815625131130219
43.15217391304348 0.8900000154972079
43.17391304347826 0.8843750178813937
43.19565217391305 0.8928125202655793
43.21739130434783 0.9012500226497652
43.23913043478261 0.8931250274181368
43.26086956521739 0.8903125286102296
43.28260869565217 0.8818750321865082
43.30434782608695 0.8903125286102296
43.32608695652174 0.8790625274181366
43.34782608695652 0.8959375262260437
43.369565217391305 0.8818750262260437
43.391304347826086 0.8846875250339509
43.41304347826087 0.887500023841858
43.43478260869565 0.8846875250339509
43.45652173913044 0.8903125226497652
43.47826086956522 0.8903125226497651
43.5 0.8987500190734865
43.52173913043478 0.8928125202655792
43.54347826086956 0.9012500226497652
43.56521739130435 0.9068750262260438
43.58695652173913 0.9125000298023224
43.608695652173914 0.9068750321865082
43.630434782608695 0.901250034570694
43.65217391304348 0.9040625333786011
43.67391304347826 0.9040625333786012
43.69565217391305 0.9065625309944154
43.71739130434783 0.8953125357627869
43.73913043478261 0.898437535762787
43.76086956521739 0.898437535762787
43.78260869565217 0.8956250369548798
43.80434782608695 0.8843750298023225
43.82608695652174 0.8868750274181367
43.84782608695652 0.8865625262260437
43.869565217391305 0.8725000262260436
43.891304347826086 0.8668750286102295
43.91304347826087 0.8643750309944153
43.93478260869565 0.8671875238418578
43.95652173913044 0.8643750250339508
43.97826086956522 0.867187523841858
44.0 0.8587500274181368
44.02173913043478 0.8756250321865082
44.04347826086956 0.873125034570694
44.06521739130435 0.8734375298023225
44.08695652173913 0.8931250274181367
44.108695652173914 0.8931250274181366
44.130434782608695 0.8896875321865082
44.15217391304348 0.8953125357627869
44.17391304347826 0.898125034570694
44.19565217391305 0.8862500309944153
44.21739130434783 0.8834375262260439
44.23913043478261 0.8775000274181367
44.26086956521739 0.8803125202655793
44.28260869565217 0.885937523841858
44.30434782608695 0.8803125262260437
44.32608695652174 0.883125025033951
44.34782608695652 0.8865625202655792
44.369565217391305 0.8921875178813934
44.391304347826086 0.8893750131130218
44.41304347826087 0.9012500166893006
44.43478260869565 0.8981250166893006
44.45652173913044 0.8981250166893006
44.47826086956522 0.8840625166893006
44.5 0.8868750154972078
44.52173913043478 0.8812500119209291
44.54347826086956 0.8812500119209291
44.56521739130435 0.8837500154972078
44.58695652173913 0.8640625178813934
44.608695652173914 0.8640625238418579
44.630434782608695 0.8640625238418579
44.65217391304348 0.8756250202655793
44.67391304347826 0.8843750178813934
44.69565217391305 0.895625025033951
44.71739130434783 0.8900000214576723
44.73913043478261 0.8871875226497651
44.76086956521739 0.8900000214576722
44.78260869565217 0.8931250154972077
44.80434782608695 0.9015625178813935
44.82608695652174 0.9128125131130218
44.84782608695652 0.9071875154972076
44.869565217391305 0.9100000202655792
44.891304347826086 0.8931250214576723
44.91304347826087 0.8925000190734864
44.93478260869565 0.8953125178813934
44.95652173913044 0.9037500202655793
44.97826086956522 0.8981250166893007
45.0 0.8925000250339509
45.02173913043478 0.8896875262260437
45.04347826086956 0.8812500298023224
45.06521739130435 0.8812500238418579
45.08695652173913 0.8725000202655793
45.108695652173914 0.8781250178813935
45.130434782608695 0.8784375190734862
45.15217391304348 0.8840625226497651
45.17391304347826 0.881250023841858
45.19565217391305 0.8896875262260439
45.21739130434783 0.8868750214576722
45.23913043478261 0.8840625166893007
45.26086956521739 0.881250011920929
45.28260869565217 0.8756250143051147
45.30434782608695 0.8843750178813935
45.32608695652174 0.8928125202655793
45.34782608695652 0.884687513113022
45.369565217391305 0.8790625095367433
45.391304347826086 0.8762500107288362
45.41304347826087 0.870625013113022
45.43478260869565 0.8790625154972077
45.45652173913044 0.8818750143051147
45.47826086956522 0.8875000178813934
45.5 0.8987500190734865
45.52173913043478 0.9043750166893005
45.54347826086956 0.895625013113022
45.56521739130435 0.9012500166893006
45.58695652173913 0.9068750202655793
45.608695652173914 0.9040625154972077
45.630434782608695 0.9012500166893006
45.65217391304348 0.8928125143051147
45.67391304347826 0.8956250190734862
45.69565217391305 0.8928125202655792
45.71739130434783 0.8871875226497651
45.73913043478261 0.8815625250339508
45.76086956521739 0.8875000298023226
45.78260869565217 0.8931250333786013
45.80434782608695 0.8734375357627869
45.82608695652174 0.8790625393390656
45.84782608695652 0.884375035762787
45.869565217391305 0.8956250369548799
45.891304347826086 0.8928125321865084
45.91304347826087 0.8896875321865081
45.93478260869565 0.8868750274181365
45.95652173913044 0.8840625286102295
45.97826086956522 0.8809375286102296
46.0 0.8640625178813933
46.02173913043478 0.8668750107288361
46.04347826086956 0.8640625059604644
46.06521739130435 0.8559375107288361
46.08695652173913 0.8559375107288361
46.108695652173914 0.8559375107288363
46.130434782608695 0.8534375071525574
46.15217391304348 0.8478125035762787
46.17391304347826 0.8390625
46.19565217391305 0.8365624964237214
46.21739130434783 0.8559375047683716
46.23913043478261 0.8671875119209291
46.26086956521739 0.8700000166893007
46.28260869565217 0.878437513113022
46.30434782608695 0.8840625107288362
46.32608695652174 0.8953125119209291
46.34782608695652 0.8953125178813934
46.369565217391305 0.9093750238418581
46.391304347826086 0.9181250214576723
46.41304347826087 0.9096875250339508
46.43478260869565 0.9043750286102296
46.45652173913044 0.9100000262260439
46.47826086956522 0.9043750226497651
46.5 0.8959375202655794
46.52173913043478 0.8815625190734864
46.54347826086956 0.8759375214576721
46.56521739130435 0.8784375131130218
46.58695652173913 0.881250011920929
46.608695652173914 0.8868750154972078
46.630434782608695 0.9065625131130219
46.65217391304348 0.9037500083446504
46.67391304347826 0.8953125119209291
46.69565217391305 0.898125010728836
46.71739130434783 0.9065625131130219
46.73913043478261 0.9125000178813935
46.76086956521739 0.9153125166893007
46.78260869565217 0.9237500190734865
46.80434782608695 0.9096875190734864
46.82608695652174 0.9012500166893006
46.84782608695652 0.8956250190734865
46.869565217391305 0.9012500226497652
46.891304347826086 0.9068750202655793
46.91304347826087 0.895625025033951
46.93478260869565 0.892500025033951
46.95652173913044 0.8953125238418581
46.97826086956522 0.892500025033951
47.0 0.8843750238418581
47.02173913043478 0.898437523841858
47.04347826086956 0.8928125262260438
47.06521739130435 0.8956250250339508
47.08695652173913 0.8868750214576722
47.108695652173914 0.8756250202655792
47.130434782608695 0.8896875143051148
47.15217391304348 0.8928125143051148
47.17391304347826 0.8900000095367431
47.19565217391305 0.8815625071525574
47.21739130434783 0.8956250071525573
47.23913043478261 0.8925000071525574
47.26086956521739 0.8925000011920929
47.28260869565217 0.8868749976158142
47.30434782608695 0.8928124964237214
47.32608695652174 0.9096874952316285
47.34782608695652 0.909687501192093
47.369565217391305 0.9153124988079071
47.391304347826086 0.9153125047683718
47.41304347826087 0.9237500071525575
47.43478260869565 0.9153125107288361
47.45652173913044 0.912812513113022
47.47826086956522 0.9212500154972078
47.5 0.9209375143051148
47.52173913043478 0.9209375202655793
47.54347826086956 0.9181250214576722
47.56521739130435 0.9153125226497651
47.58695652173913 0.9125000238418579
47.608695652173914 0.9125000178813936
47.630434782608695 0.9037500143051147
47.65217391304348 0.9009375095367432
47.67391304347826 0.898125010728836
47.69565217391305 0.8981250107288361
47.71739130434783 0.9012500166893006
47.73913043478261 0.9040625154972077
47.76086956521739 0.9012500166893006
47.78260869565217 0.906875014305115
47.80434782608695 0.9040625154972078
47.82608695652174 0.9040625214576723
47.84782608695652 0.912812525033951
47.869565217391305 0.9100000262260439
47.891304347826086 0.9156250238418581
47.91304347826087 0.9128125309944154
47.93478260869565 0.9184375286102295
47.95652173913044 0.9184375286102296
47.97826086956522 0.9156250298023225
48.0 0.9096875309944153
48.02173913043478 0.9096875309944152
48.04347826086956 0.9068750321865082
48.06521739130435 0.9040625274181366
48.08695652173913 0.9068750262260438
48.108695652173914 0.8956250250339508
48.130434782608695 0.9012500226497651
48.15217391304348 0.8843750298023225
48.17391304347826 0.8843750298023225
48.19565217391305 0.8787500262260438
48.21739130434783 0.887500023841858
48.23913043478261 0.884687525033951
48.26086956521739 0.8815625190734863
48.28260869565217 0.8900000214576722
48.30434782608695 0.8956250250339508
48.32608695652174 0.9040625214576723
48.34782608695652 0.9009375214576721
48.369565217391305 0.9065625190734863
48.391304347826086 0.9037500143051148
48.41304347826087 0.9034375190734865
48.43478260869565 0.9006250202655794
48.45652173913044 0.9034375190734864
48.47826086956522 0.9009375274181368
48.5 0.9009375274181368
48.52173913043478 0.9009375274181366
48.54347826086956 0.9037500321865084
48.56521739130435 0.8984375298023225
48.58695652173913 0.9040625214576723
48.608695652173914 0.9125000238418579
48.630434782608695 0.9100000202655792
48.65217391304348 0.9100000202655792
48.67391304347826 0.9043750226497651
48.69565217391305 0.9125000178813936
48.71739130434783 0.9096875190734864
48.73913043478261 0.9012500166893006
48.76086956521739 0.8984375178813936
48.78260869565217 0.9012500226497651
48.80434782608695 0.8900000214576722
48.82608695652174 0.8843750178813934
48.84782608695652 0.8984375178813935
48.869565217391305 0.8928125143051148
48.891304347826086 0.8956250071525573
48.91304347826087 0.8959375083446502
48.93478260869565 0.8959375083446504
48.95652173913044 0.8959375083446504
48.97826086956522 0.8959375083446504
49.0 0.9071875035762789
49.02173913043478 0.9184375107288362
49.04347826086956 0.9212500154972078
49.06521739130435 0.9100000143051149
49.08695652173913 0.9100000202655792
49.108695652173914 0.9071875274181366
49.130434782608695 0.9015625298023224
49.15217391304348 0.9015625298023224
49.17391304347826 0.9071875274181367
49.19565217391305 0.9100000262260437
49.21739130434783 0.9100000262260437
49.23913043478261 0.9128125250339509
49.26086956521739 0.9128125250339509
49.28260869565217 0.9156250298023225
49.30434782608695 0.9212500274181368
49.32608695652174 0.9240625262260438
49.34782608695652 0.9268750190734865
49.369565217391305 0.9184375166893007
49.391304347826086 0.9212500214576723
49.41304347826087 0.9184375226497652
49.43478260869565 0.9100000262260438
49.45652173913044 0.9043750286102296
49.47826086956522 0.9071875274181367
49.5 0.9015625298023224
49.52173913043478 0.8931250274181366
49.54347826086956 0.8846875250339508
49.56521739130435 0.8931250274181366
49.58695652173913 0.8925000250339508
49.608695652173914 0.886875021457672
49.630434782608695 0.8840625166893006
49.65217391304348 0.8700000226497651
49.67391304347826 0.8728125214576722
49.69565217391305 0.8615625262260438
49.71739130434783 0.8728125214576722
49.73913043478261 0.8753125190734865
49.76086956521739 0.8837500214576722
49.78260869565217 0.878125023841858
49.80434782608695 0.8843750298023225
49.82608695652174 0.8815625369548798
49.84782608695652 0.8731250405311586
49.869565217391305 0.8900000333786012
49.891304347826086 0.8928125321865082
49.91304347826087 0.895625025033951
49.93478260869565 0.8900000214576723
49.95652173913044 0.8987500250339509
49.97826086956522 0.901562523841858
50.0 0.9043750226497652
50.02173913043478 0.9071875214576722
50.04347826086956 0.9156250178813937
50.06521739130435 0.9156250119209292
50.08695652173913 0.912812513113022
50.108695652173914 0.8987500190734865
50.130434782608695 0.8959375262260438
50.15217391304348 0.8987500250339509
50.17391304347826 0.8903125286102296
50.19565217391305 0.8875000298023223
50.21739130434783 0.8843750298023225
50.23913043478261 0.8731250226497651
50.26086956521739 0.870312523841858
50.28260869565217 0.8812500298023224
50.30434782608695 0.8840625286102296
50.32608695652174 0.8893750250339509
50.34782608695652 0.8950000226497651
50.369565217391305 0.8946875274181366
50.391304347826086 0.903125023841858
50.41304347826087 0.8975000202655793
50.43478260869565 0.9006250202655793
50.45652173913044 0.9087500274181367
50.47826086956522 0.9115625262260437
50.5 0.9118750274181368
50.52173913043478 0.9175000250339509
50.54347826086956 0.9234375238418581
50.56521739130435 0.920625025033951
50.58695652173913 0.9234375238418582
50.608695652173914 0.9121875226497651
50.630434782608695 0.9206250250339509
50.65217391304348 0.9178125262260438
50.67391304347826 0.9181250274181367
50.69565217391305 0.9121875286102296
50.71739130434783 0.9121875286102296
50.73913043478261 0.9037500321865083
50.76086956521739 0.9037500321865083
50.78260869565217 0.9037500262260438
50.80434782608695 0.9068750262260437
50.82608695652174 0.9040625214576721
50.84782608695652 0.9065625190734864
50.869565217391305 0.9121875166893008
50.891304347826086 0.9121875166893006
50.91304347826087 0.9153125166893006
50.93478260869565 0.9125000178813936
50.95652173913044 0.9153125166893007
50.97826086956522 0.9153125166893007
51.0 0.9209375202655794
51.02173913043478 0.9125000178813936
51.04347826086956 0.9293750226497651
51.06521739130435 0.9268750250339509
51.08695652173913 0.9184375286102295
51.108695652173914 0.9125000298023225
51.130434782608695 0.9068750262260437
51.15217391304348 0.901250022649765
51.17391304347826 0.9012500226497651
51.19565217391305 0.9012500226497652
51.21739130434783 0.8956250250339509
51.23913043478261 0.8928125262260438
51.26086956521739 0.8928125262260437
51.28260869565217 0.8925000250339509
51.30434782608695 0.9009375214576723
51.32608695652174 0.8984375238418578
51.34782608695652 0.9096875250339507
51.369565217391305 0.9181250274181366
51.391304347826086 0.9237500250339508
51.41304347826087 0.9237500190734864
51.43478260869565 0.9293750166893007
51.45652173913044 0.9290625214576722
51.47826086956522 0.923437523841858
51.5 0.9181250214576722
51.52173913043478 0.9153125226497651
51.54347826086956 0.9237500190734865
51.56521739130435 0.9153125226497651
51.58695652173913 0.9181250214576723
51.608695652173914 0.9125000238418581
51.630434782608695 0.909687525033951
51.65217391304348 0.9040625274181368
51.67391304347826 0.9071875274181367
51.69565217391305 0.9015625298023224
51.71739130434783 0.8959375321865082
51.73913043478261 0.893125033378601
51.76086956521739 0.8759375333786011
51.78260869565217 0.8815625309944154
51.80434782608695 0.8843750298023225
51.82608695652174 0.8843750298023224
51.84782608695652 0.8896875321865083
51.869565217391305 0.8925000309944154
51.891304347826086 0.8896875321865083
51.91304347826087 0.8896875262260437
51.93478260869565 0.9037500262260438
51.95652173913044 0.8981250226497651
51.97826086956522 0.9096875190734864
52.0 0.9040625214576722
52.02173913043478 0.895312523841858
52.04347826086956 0.8925000190734864
52.06521739130435 0.8928125202655793
52.08695652173913 0.8871875166893006
52.108695652173914 0.895625013113022
52.130434782608695 0.9012500166893007
52.15217391304348 0.892500013113022
52.17391304347826 0.9065625131130219
52.19565217391305 0.9150000154972078
52.21739130434783 0.9093750119209291
52.23913043478261 0.912500011920929
52.26086956521739 0.9096875190734863
52.28260869565217 0.9040625214576722
52.30434782608695 0.898437523841858
52.32608695652174 0.8928125262260438
52.34782608695652 0.8956250250339508
52.369565217391305 0.8987500250339507
52.391304347826086 0.8875000298023225
52.41304347826087 0.8875000298023225
52.43478260869565 0.8846875309944153
52.45652173913044 0.884687525033951
52.47826086956522 0.8818750202655793
52.5 0.8734375178813936
52.52173913043478 0.8818750202655794
52.54347826086956 0.8818750202655792
52.56521739130435 0.876250022649765
52.58695652173913 0.8818750262260439
52.608695652173914 0.8846875190734864
52.630434782608695 0.8762500166893006
52.65217391304348 0.8734375178813936
52.67391304347826 0.8678125202655793
52.69565217391305 0.873125022649765
52.71739130434783 0.884375023841858
52.73913043478261 0.8896875202655793
52.76086956521739 0.8925000190734864
52.78260869565217 0.8925000190734864
52.80434782608695 0.8953125178813934
52.82608695652174 0.8840625226497651
52.84782608695652 0.8896875262260439
52.869565217391305 0.9037500262260438
52.891304347826086 0.8978125333786012
52.91304347826087 0.8950000286102295
52.93478260869565 0.9006250262260438
52.95652173913044 0.9037500262260436
52.97826086956522 0.9037500262260437
53.0 0.906562525033951
53.02173913043478 0.8981250286102295
53.04347826086956 0.9037500321865083
53.06521739130435 0.9065625309944154
53.08695652173913 0.9065625309944154
53.108695652173914 0.9206250250339509
53.130434782608695 0.9237500309944154
53.15217391304348 0.9150000333786011
53.17391304347826 0.9121875345706941
53.19565217391305 0.909375035762787
53.21739130434783 0.912187534570694
53.23913043478261 0.9118750333786011
53.26086956521739 0.9203125298023226
53.28260869565217 0.9259375274181367
53.30434782608695 0.9259375274181366
53.32608695652174 0.9206250250339509
53.34782608695652 0.9121875226497651
53.369565217391305 0.915312522649765
53.391304347826086 0.9181250214576724
53.41304347826087 0.9209375202655795
53.43478260869565 0.912500023841858
53.45652173913044 0.9128125250339508
53.47826086956522 0.9100000262260437
53.5 0.9043750286102296
53.52173913043478 0.9100000262260437
53.54347826086956 0.9128125309944154
53.56521739130435 0.9212500333786012
53.58695652173913 0.9125000357627869
53.608695652173914 0.8900000393390657
53.630434782608695 0.8900000393390657
53.65217391304348 0.8928125381469728
53.67391304347826 0.8984375357627871
53.69565217391305 0.9040625333786012
53.71739130434783 0.9040625333786012
53.73913043478261 0.881250035762787
53.76086956521739 0.8840625345706941
53.78260869565217 0.8812500298023225
53.80434782608695 0.8984375238418579
53.82608695652174 0.9150000214576721
53.84782608695652 0.9093750178813935
53.869565217391305 0.9065625190734864
53.891304347826086 0.9062500178813935
53.91304347826087 0.8950000226497651
53.93478260869565 0.8837500214576721
53.95652173913044 0.8925000190734863
53.97826086956522 0.8896875202655792
54.0 0.8925000250339509
54.02173913043478 0.8925000250339508
54.04347826086956 0.8928125202655792
54.06521739130435 0.8900000214576721
54.08695652173913 0.8956250190734864
54.108695652173914 0.8959375202655794
54.130434782608695 0.9043750166893006
54.15217391304348 0.9184375166893006
54.17391304347826 0.9268750190734866
54.19565217391305 0.9212500154972078
54.21739130434783 0.9240625143051149
54.23913043478261 0.9156250178813937
54.26086956521739 0.9156250178813936
54.28260869565217 0.9209375202655793
54.30434782608695 0.9125000178813935
54.32608695652174 0.9125000178813935
54.34782608695652 0.9096875190734863
54.369565217391305 0.9040625214576722
54.391304347826086 0.9068750202655793
54.41304347826087 0.9096875250339509
54.43478260869565 0.9068750262260438
54.45652173913044 0.9012500226497652
54.47826086956522 0.9040625274181368
54.5 0.9071875214576721
54.52173913043478 0.918437522649765
54.54347826086956 0.907187521457672
54.56521739130435 0.9015625178813934
54.58695652173913 0.8987500190734864
54.608695652173914 0.8903125166893006
54.630434782608695 0.8903125166893006
54.65217391304348 0.8959375143051148
54.67391304347826 0.8987500190734865
54.69565217391305 0.8959375202655794
54.71739130434783 0.8959375262260438
54.73913043478261 0.8931250274181367
54.76086956521739 0.9015625298023225
54.78260869565217 0.901562535762787
54.80434782608695 0.9100000321865083
54.82608695652174 0.9184375345706941
54.84782608695652 0.9268750309944154
54.869565217391305 0.9296875298023224
54.891304347826086 0.9240625321865081
54.91304347826087 0.9240625262260436
54.93478260869565 0.9296875238418578
54.95652173913044 0.9240625262260438
54.97826086956522 0.918437522649765
55.0 0.9296875178813935
55.02173913043478 0.9240625143051149
55.04347826086956 0.915625011920929
55.06521739130435 0.9100000143051149
55.08695652173913 0.8956250131130219
55.108695652173914 0.9040625095367433
55.130434782608695 0.9040625154972077
55.15217391304348 0.8984375119209291
55.17391304347826 0.9012500107288363
55.19565217391305 0.9096875131130219
55.21739130434783 0.909687513113022
55.23913043478261 0.9012500166893006
55.26086956521739 0.9034375190734865
55.28260869565217 0.8978125214576721
55.30434782608695 0.9006250262260438
55.32608695652174 0.9006250202655794
55.34782608695652 0.9006250143051149
55.369565217391305 0.9006250202655793
55.391304347826086 0.9006250202655794
55.41304347826087 0.8978125214576723
55.43478260869565 0.8893750250339508
55.45652173913044 0.8950000226497651
55.47826086956522 0.8956250190734864
55.5 0.9012500166893006
55.52173913043478 0.912812513113022
55.54347826086956 0.9043750226497651
55.56521739130435 0.8987500250339509
55.58695652173913 0.9015625238418579
55.608695652173914 0.9043750226497651
55.630434782608695 0.8903125166893007
55.65217391304348 0.8987500131130219
55.67391304347826 0.9068750143051147
55.69565217391305 0.9096875190734864
55.71739130434783 0.9093750178813936
55.73913043478261 0.9065625190734865
55.76086956521739 0.9093750178813935
55.78260869565217 0.9150000214576722
55.80434782608695 0.9150000214576723
55.82608695652174 0.9090625226497652
55.84782608695652 0.920312523841858
55.869565217391305 0.9062500238418579
55.891304347826086 0.9037500262260438
55.91304347826087 0.9093750238418581
55.93478260869565 0.9040625214576723
55.95652173913044 0.9040625214576723
55.97826086956522 0.9040625154972077
56.0 0.9012500107288363
56.02173913043478 0.8984375119209291
56.04347826086956 0.9071875095367432
56.06521739130435 0.9015625178813935
56.08695652173913 0.901562511920929
56.108695652173914 0.901562511920929
56.130434782608695 0.8987500131130219
56.15217391304348 0.8931250154972077
56.17391304347826 0.8846875131130221
56.19565217391305 0.8959375143051147
56.21739130434783 0.8959375143051148
56.23913043478261 0.9015625119209292
56.26086956521739 0.8931250095367432
56.28260869565217 0.8987500071525575
56.30434782608695 0.9043750107288362
56.32608695652174 0.9043750107288362
56.34782608695652 0.8956250071525574
56.369565217391305 0.9068750083446504
56.391304347826086 0.9068750083446504
56.41304347826087 0.9012500107288361
56.43478260869565 0.909687513113022
56.45652173913044 0.9012500166893007
56.47826086956522 0.9037500202655793
56.5 0.9093750178813935
56.52173913043478 0.9150000214576723
56.54347826086956 0.9093750238418581
56.56521739130435 0.9153125286102296
56.58695652173913 0.9153125286102296
56.608695652173914 0.9209375321865083
56.630434782608695 0.9262500286102296
56.65217391304348 0.9150000274181368
56.67391304347826 0.9262500226497652
56.69565217391305 0.9293750226497651
56.71739130434783 0.926562523841858
56.73913043478261 0.9125000178813935
56.76086956521739 0.9096875190734863
56.78260869565217 0.9068750143051147
56.80434782608695 0.9068750143051149
56.82608695652174 0.8981250107288361
56.84782608695652 0.8956250131130219
56.869565217391305 0.9012500166893006
56.891304347826086 0.8928125202655794
56.91304347826087 0.8953125178813937
56.93478260869565 0.8981250166893007
56.95652173913044 0.9065625190734865
56.97826086956522 0.9150000154972079
57.0 0.917812514305115
57.02173913043478 0.920625013113022
57.04347826086956 0.9321875154972079
57.06521739130435 0.9350000143051149
57.08695652173913 0.940625011920929
57.108695652173914 0.9350000083446504
57.130434782608695 0.9181250095367433
57.15217391304348 0.9181250095367433
57.17391304347826 0.920937514305115
57.19565217391305 0.9125000178813936
57.21739130434783 0.9209375202655793
57.23913043478261 0.9237500190734864
57.26086956521739 0.8984375238418579
57.28260869565217 0.884375023841858
57.30434782608695 0.8703125238418578
57.32608695652174 0.8759375274181365
57.34782608695652 0.8903125286102296
57.369565217391305 0.8818750262260437
57.391304347826086 0.8790625274181367
57.41304347826087 0.8762500226497651
57.43478260869565 0.8646875262260437
57.45652173913044 0.8618750274181367
57.47826086956522 0.884375023841858
57.5 0.8871875226497651
57.52173913043478 0.895312523841858
57.54347826086956 0.8981250226497652
57.56521739130435 0.892500025033951
57.58695652173913 0.8953125238418581
57.608695652173914 0.8981250226497651
57.630434782608695 0.9006250202655793
57.65217391304348 0.8953125178813934
57.67391304347826 0.8893750190734864
57.69565217391305 0.8893750131130218
57.71739130434783 0.8921875119209289
57.73913043478261 0.8921875119209289
57.76086956521739 0.889375013113022
57.78260869565217 0.8950000107288363
57.80434782608695 0.8978125095367433
57.82608695652174 0.8950000107288363
57.84782608695652 0.8981250166893007
57.869565217391305 0.9034375190734864
57.891304347826086 0.9037500202655792
57.91304347826087 0.906562525033951
57.93478260869565 0.9037500321865082
57.95652173913044 0.9040625333786011
57.97826086956522 0.9125000298023224
58.0 0.9068750321865082
58.02173913043478 0.915312534570694
58.04347826086956 0.9209375321865082
58.06521739130435 0.9265625298023225
58.08695652173913 0.9325000286102296
58.108695652173914 0.9409375250339509
58.130434782608695 0.9409375250339509
58.15217391304348 0.9437500238418581
58.17391304347826 0.9381250262260438
58.19565217391305 0.9265625298023226
58.21739130434783 0.9321875274181367
58.23913043478261 0.9237500309944153
58.26086956521739 0.9209375321865083
58.28260869565217 0.9096875309944153
58.30434782608695 0.9096875309944153
58.32608695652174 0.8871875345706941
58.34782608695652 0.8871875345706941
58.369565217391305 0.8900000333786012
58.391304347826086 0.8900000333786012
58.41304347826087 0.8875000357627869
58.43478260869565 0.8846875369548799
58.45652173913044 0.8815625369548798
58.47826086956522 0.8759375333786011
58.5 0.8731250405311585
58.52173913043478 0.8731250405311585
58.54347826086956 0.8900000393390657
58.56521739130435 0.8900000393390657
58.58695652173913 0.8871875405311586
58.608695652173914 0.8871875405311584
58.630434782608695 0.8843750357627869
58.65217391304348 0.8900000333786011
58.67391304347826 0.8871875345706939
58.69565217391305 0.8984375357627867
58.71739130434783 0.9040625274181364
58.73913043478261 0.9040625274181366
58.76086956521739 0.9040625274181368
58.78260869565217 0.8984375298023225
58.80434782608695 0.9012500286102296
58.82608695652174 0.9125000238418581
58.84782608695652 0.923750025033951
58.869565217391305 0.920937526226044
58.891304347826086 0.9240625262260438
58.91304347826087 0.9068750202655793
58.93478260869565 0.9040625214576722
58.95652173913044 0.8956250190734864
58.97826086956522 0.8928125202655793
59.0 0.8984375178813936
59.02173913043478 0.8928125143051149
59.04347826086956 0.8900000154972079
59.06521739130435 0.8843750178813936
59.08695652173913 0.8815625190734865
59.108695652173914 0.8731250166893008
59.130434782608695 0.887500023841858
59.15217391304348 0.895937526226044
59.17391304347826 0.8903125286102298
59.19565217391305 0.8959375262260438
59.21739130434783 0.8959375262260438
59.23913043478261 0.8931250274181367
59.26086956521739 0.8903125286102296
59.28260869565217 0.8931250274181367
59.30434782608695 0.8987500250339509
59.32608695652174 0.9037500202655793
59.34782608695652 0.8981250166893006
59.369565217391305 0.9065625131130219
59.391304347826086 0.9118750095367433
59.41304347826087 0.8978125095367433
59.43478260869565 0.892187511920929
59.45652173913044 0.9006250143051148
59.47826086956522 0.903437513113022
59.5 0.9034375131130219
59.52173913043478 0.892187511920929
59.54347826086956 0.8928125202655792
59.56521739130435 0.8956250250339509
59.58695652173913 0.8900000274181368
59.608695652173914 0.9015625298023224
59.630434782608695 0.9153125286102296
59.65217391304348 0.9209375262260439
59.67391304347826 0.9265625238418582
59.69565217391305 0.9321875214576724
59.71739130434783 0.9321875214576723
59.73913043478261 0.9406250238418581
59.76086956521739 0.9406250178813935
59.78260869565217 0.9406250119209292
59.80434782608695 0.9434375107288362
59.82608695652174 0.9350000143051147
59.84782608695652 0.9325000166893006
59.869565217391305 0.9325000166893006
59.891304347826086 0.9065625131130219
59.91304347826087 0.8925000131130219
59.93478260869565 0.895312511920929
59.95652173913044 0.8840625107288361
59.97826086956522 0.8896875143051148

